Fair Allocation Based Soft Load Shedding

Renewable sources are taking center stage in electricity generation. Due to the intermittent nature of these renewable resources, the problem of the demand-supply gap arises. To solve this problem, several techniques have been proposed in the literature in terms of cost (adding peaker plants), availability of data (Demand Side Management "DSM"), hardware infrastructure (appliance controlling DSM) and safety (voltage reduction). However, these solutions are not fair in terms of electricity distribution. In many cases, although the available supply may not match the demand in peak hours, however, the total aggregated demand remains less than the total supply for the whole day. Load shedding (complete blackout) is a commonly used solution to deal with the demand-supply gap, which can cause substantial economic losses. To solve the demand-supply gap problem, we propose a solution called Soft Load Shedding (SLS), which assigns electricity quota to each household in a fair way. We measure the fairness of SLS by defining a function for household satisfaction level. We model the household utilities by parametric function and formulate the problem of SLS as a social welfare problem. We also consider revenue generated from the fair allocation as a performance measure. To evaluate our approach, extensive experiments have been performed on both synthetic and real-world datasets, and our model is compared with several baselines to show its effectiveness in terms of fair allocation and revenue generation.

==> actual_values_shortfall_5_percent_alpha_zero_aus.csv <==
x,Original,Alpha,Equitable,MaxMin
1,6.768,6.3986,8.4195,6.768
2,7.611,7.2069,8.4195,7.611
3,8.622,8.1786,8.4195,8.622
4,7.365,6.9708,8.4195,7.365
5,11.742,11.193,8.4195,11.742
6,7.035,6.6544,8.4195,7.035
7,8.361,7.9275,8.4195,8.361
8,8.103,7.6794,8.4195,8.103
9,7.95,7.5324,8.4195,7.95
10,6.969,6.5912,8.4195,6.969
11,7.413,7.0169,8.4195,7.413
12,7.338,6.9449,8.4195,7.338
13,14.067,13.45,8.4195,14.067
14,6.807,6.436,8.4195,6.807
15,9.21,8.7449,8.4195,9.21
16,6.114,5.7728,8.4195,6.114
17,24.093,23.141,8.4195,16.294
18,6.912,6.5366,8.4195,6.912
19,11.796,11.245,8.4195,11.796
20,6.666,6.301,8.4195,6.666
21,6.825,6.4532,8.4195,6.825
22,6.171,5.8273,8.4195,6.171
23,6.864,6.4906,8.4195,6.864
24,8.07,7.6477,8.4195,8.07
25,6.246,5.899,8.4195,6.246
26,6.414,6.0598,8.4195,6.414
27,13.287,12.692,8.4195,13.287
28,6.705,6.3383,8.4195,6.705
29,8.496,8.0573,8.4195,8.496
30,23.562,22.633,8.4195,16.294
31,8.082,7.6592,8.4195,8.082
32,6.6,6.2378,8.4195,6.6
33,6.207,5.8617,8.4195,6.207
34,6.858,6.4848,8.4195,6.858


==> aus_datasets_stats.csv <==
x,y
1,6.693
2,6.846
3,6.681
4,7.62
5,9.693
6,6.987
7,7.167
8,7.977
9,8.364
10,7.14
11,6.414
12,7.548
13,12.843
14,6.663
15,13.488
16,6.15
17,6.495
18,9.885
19,10.143
20,10.926
21,6.87
22,6.21
23,6.714
24,7.068
25,6.141
26,6.513
27,9.159
28,6.825
29,6.957
30,6.831
31,8.289
32,6.543
33,6.207
34,9.18


==> demand_vs_allocation_binomial_cust_100.csv <==
x,original_load,shortfall_10_alpha_0,shortfall_10_alpha_05,shortfall_10_alpha_1,shortfall_10_alpha_2,shortfall_10_alpha_5,shortfall_10_alpha_10,shortfall_10_alpha_100,shortfall_10_alpha_1000,shortfall_10_alpha_10000,shortfall_30_alpha_0,shortfall_30_alpha_05,shortfall_30_alpha_1,shortfall_30_alpha_2,shortfall_30_alpha_5,shortfall_30_alpha_10,shortfall_30_alpha_100,shortfall_30_alpha_1000,shortfall_30_alpha_10000,shortfall_60_alpha_0,shortfall_60_alpha_05,shortfall_60_alpha_1,shortfall_60_alpha_2,shortfall_60_alpha_5,shortfall_60_alpha_10,shortfall_60_alpha_100,shortfall_60_alpha_1000,shortfall_60_alpha_10000,shortfall_90_alpha_0,shortfall_90_alpha_05,shortfall_90_alpha_1,shortfall_90_alpha_2,shortfall_90_alpha_5,shortfall_90_alpha_10,shortfall_90_alpha_100,shortfall_90_alpha_1000,shortfall_90_alpha_10000
1,18,16.130052,17.99983501,17.99998249,17.99999801,17.99907826,16.20819413,16.22416962,16.3285772,16.30485557,12.6710554,13.46288661,13.4628866,13.46288659,13.46288557,13.13362662,13.12609838,13.26905402,13.22174821,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.662441715,7.645041593,7.654565732,7.65188077,1.8964778,1.917001186,1.917,1.91700059,1.917,1.917,1.916725606,1.916675656,1.916739511
2,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999154,14.45452025,14.43510613,14.59799879,14.5713005,11.39070891,13.46288659,13.4628866,13.46288661,13.46289413,12.33760711,12.1624711,12.46640146,12.39876425,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.642043888,7.510138731,7.563798173,7.553070535,1.816317864,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915324644,1.915257179,1.91546837
3,15,13.34199933,14.99999766,14.9999998,14.99999997,14.99999542,13.5741946,13.53548613,13.72371514,13.69472794,10.74778965,13.46288657,13.46288659,13.46288663,13.4629049,11.85367833,11.61822262,11.98170681,11.911579,6.305835545,7.668000829,7.667999978,7.667999997,7.668000073,7.619162702,7.423480976,7.504259038,7.489599519,1.770431602,1.917007663,1.917,1.917002945,1.917000002,1.917,1.914471681,1.91440253,1.914699348
4,21,18.9584416,18.06231097,18.06226881,18.06226512,18.06136823,18.86700399,18.88989621,18.84975892,18.84539332,14.58787455,13.46288663,13.4628866,13.46288659,13.46288055,14.16211269,14.29048705,14.12166506,14.14541327,8.277656646,7.667999022,7.668000009,7.668000001,7.667999963,7.680036687,7.787503918,7.74918026,7.756162516,1.990112131,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918260027,1.918267434,1.918130194
5,20,18.01119998,18.06230924,18.06226834,18.06226454,18.06324585,17.96957278,18.00356791,18.01610115,18.00656912,13.94869491,13.46288662,13.4628866,13.46288659,13.46288182,13.84412042,13.93476184,13.87689675,13.87236967,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.671631137,7.745683776,7.72163199,7.725737479,1.962259982,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917791372,1.917797417,1.91771663
6,21,18.9584416,18.06231097,18.06226881,18.06226512,18.06148186,18.87367411,18.89016639,18.84966067,18.84550416,14.58787455,13.46288663,13.4628866,13.46288659,13.46288055,14.17994292,14.29092842,14.12024838,14.14530365,8.277656645,7.667999022,7.668000009,7.668000001,7.667999963,7.673560103,7.787521914,7.749152827,7.75622778,1.990112137,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918259381,1.918267359,1.918130122
7,18,16.130052,17.99983501,17.99998249,17.99999801,17.99896543,16.20018075,16.22218103,16.33030379,16.30486564,12.6710554,13.46288661,13.4628866,13.46288659,13.4628854,13.16419142,13.12136376,13.26885122,13.22194877,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.658525487,7.645078126,7.654709323,7.651882772,1.896477807,1.917001186,1.917,1.91700059,1.917,1.917,1.916723285,1.916675291,1.91673817
8,21,18.9584416,18.06231097,18.06226881,18.06226512,18.06270666,18.86559211,18.89006445,18.85039995,18.84561832,14.58787455,13.46288663,13.4628866,13.46288659,13.46288055,14.15713975,14.28912113,14.12040818,14.14520509,8.277656645,7.667999022,7.668000009,7.668000001,7.667999963,7.682443904,7.787557166,7.749186357,7.756101569,1.990112146,1.916996057,1.917,1.916998426,1.916999999,1.917,1.91825938,1.918249904,1.918129937
9,28,25.69613502,18.06231326,18.06227019,18.06226342,18.06257813,25.13538263,25.03222578,24.24536988,24.41054642,19.10303339,13.46288667,13.46288661,13.46288659,13.46287657,15.74348945,15.98459122,15.16758957,15.4505202,10.38182115,7.667998224,7.668000023,7.668000008,7.667999913,7.714942359,7.978767362,7.876109329,7.898729243,2.100808328,1.916990603,1.917,1.916996051,1.916999998,1.917,1.920470886,1.920584005,1.920015125
10,20,18.01119998,18.06230924,18.06226834,18.06226454,18.0625131,17.9766403,18.0027758,18.01833123,18.00731542,13.94869491,13.46288662,13.4628866,13.46288659,13.46288183,13.82974912,13.94227526,13.87688334,13.87238401,7.960726048,7.667999153,7.668000006,7.668,7.667999975,7.676051834,7.745901618,7.72165395,7.725618361,1.962260016,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917788166,1.917793199,1.917718067
11,20,18.01119998,18.06230924,18.06226834,18.06226454,18.06195016,17.98014311,18.00158303,18.01853178,18.0068561,13.94869491,13.46288662,13.4628866,13.46288659,13.46288182,13.84892299,13.94226287,13.8772029,13.87232275,7.960726046,7.667999153,7.668000006,7.668,7.667999975,7.678496705,7.746130826,7.721692287,7.725654704,1.962260005,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917786413,1.917781002,1.917721224
12,21,18.9584416,18.06231097,18.06226881,18.06226512,18.06210906,18.87261335,18.89011233,18.84367535,18.84516874,14.58787455,13.46288663,13.4628866,13.46288659,13.4628806,14.16027611,14.29039131,14.12174258,14.14543635,8.277656645,7.667999022,7.668000009,7.668000001,7.667999963,7.684542565,7.787732727,7.749192053,7.756059369,1.990112154,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918265094,1.918249678,1.918139704
13,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999155,14.41859174,14.43353907,14.59956775,14.57064571,11.39070891,13.46288659,13.4628866,13.46288661,13.46289413,12.33957904,12.15785385,12.46637372,12.39852166,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.649054494,7.509484187,7.563533504,7.55298559,1.816317895,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915338719,1.915255323,1.915471498
14,20,18.01119999,18.06230924,18.06226834,18.06226454,18.06397814,17.99599613,18.00575697,18.02009264,18.00678583,13.94869491,13.46288662,13.4628866,13.46288659,13.46288167,13.84395623,13.93583688,13.8770265,13.87237987,7.960726046,7.667999153,7.668000006,7.668,7.667999975,7.680538525,7.746005804,7.721780445,7.725771511,1.962260066,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917778434,1.917780288,1.917730417
15,22,19.90998505,18.06231188,18.06226918,18.06226539,18.06282391,19.74747684,19.77546404,19.66823829,19.67450885,15.22787951,13.46288664,13.46288661,13.46288659,13.46287954,14.43776934,14.60735071,14.33332463,14.39011882,8.590253468,7.667998901,7.668000012,7.668000002,7.667999953,7.6898903,7.824949551,7.773621377,7.783022297,2.014765753,1.916994692,1.917,1.916997869,1.916999999,1.917,1.918667394,1.918692033,1.918497785
16,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999154,14.44977538,14.43150422,14.60123831,14.5708304,11.39070891,13.46288659,13.4628866,13.46288661,13.46289397,12.31560586,12.15819339,12.46621878,12.39845273,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.637351198,7.510137954,7.563516974,7.553007678,1.816317931,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915335965,1.915263292,1.915469988
17,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99998018,15.30803744,15.32965225,15.46833064,15.44188299,12.03153959,13.4628866,13.4628866,13.4628866,13.46288874,12.76421995,12.66670707,12.89430912,12.83415095,6.982483456,7.66799974,7.667999992,7.667999998,7.668000023,7.649987272,7.583387417,7.61280779,7.606517028,1.858273398,1.917003202,1.917,1.917001399,1.917,1.917,1.91607238,1.916020782,1.916148373
18,24,21.82523657,18.06231278,18.06226969,18.06226509,18.06223085,21.53181738,21.54374138,21.26191643,21.30067459,16.51179052,13.46288665,13.46288661,13.46288659,13.46287819,14.93661551,15.15386719,14.68234814,14.80990156,9.202972351,7.667998674,7.668000017,7.668000004,7.667999936,7.699461818,7.886679216,7.814552005,7.829396014,2.054890813,1.916992536,1.917,1.916997012,1.916999998,1.917,1.919373423,1.919439723,1.919108632
19,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999156,14.44865345,14.43248299,14.59991228,14.57029864,11.39070891,13.46288659,13.4628866,13.46288661,13.46289413,12.30830717,12.15871992,12.46634593,12.39871723,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.634357399,7.510031063,7.563439924,7.553226711,1.816317904,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915292552,1.915265377,1.915480757
20,19,17.06838021,18.06230524,18.06226859,18.06226355,18.06189946,17.07876759,17.11346738,17.1753505,17.15970429,13.30991802,13.46288661,13.4628866,13.46288659,13.46288338,13.5220052,13.55004137,13.59403637,13.56566152,7.63932097,7.667999302,7.668000002,7.667999999,7.667999988,7.668585443,7.69935442,7.690335411,7.691357595,1.931092091,1.916999316,1.917,1.916999803,1.917,1.917,1.917247175,1.917256362,1.917276064
21,12,10.59252246,11.99999894,11.99999992,11.99999999,11.99999895,10.9946022,10.84279381,11.05930894,11.02770821,8.796643124,11.99999974,11.99999996,11.99999997,11.99999579,10.25393167,9.753526978,10.18787099,10.13358907,5.250296652,7.668016179,7.66799997,7.667999994,7.668000215,7.562403982,7.039266973,7.226658524,7.196639835,1.606989503,1.917016108,1.917,1.917005664,1.917000007,1.917,1.911011572,1.910875926,1.911461925
22,15,13.34199933,14.99999766,14.9999998,14.99999997,14.99999541,13.56671767,13.53958374,13.72253604,13.69481408,10.74778965,13.46288657,13.46288659,13.46288663,13.462905,11.86087797,11.61643754,11.98164178,11.91183213,6.305835545,7.668000829,7.667999978,7.667999997,7.668000073,7.629728882,7.423946542,7.50462707,7.489521341,1.770431605,1.917007663,1.917,1.917002945,1.917000002,1.917,1.914469498,1.914404429,1.914700739
23,15,13.34199933,14.99999766,14.9999998,14.99999997,14.99999543,13.56753653,13.54036477,13.72668519,13.69463571,10.74778965,13.46288657,13.46288659,13.46288663,13.462905,11.8460845,11.61617537,11.98197422,11.91188956,6.305835545,7.668000829,7.667999978,7.667999997,7.668000073,7.623112611,7.423908841,7.504254047,7.489672046,1.770431631,1.917007663,1.917,1.917002945,1.917000002,1.917,1.914481742,1.914400961,1.914698359
24,23,20.86565848,18.06231243,18.06226947,18.06226534,18.06263727,20.65430475,20.6586298,20.45895733,20.49405585,15.86907748,13.46288664,13.46288661,13.46288659,13.46287893,14.68356868,14.89518198,14.51970225,14.61021345,8.898649885,7.667998786,7.668000015,7.668000003,7.667999944,7.704960146,7.857495311,7.794972568,7.807448621,2.036326396,1.916993516,1.917,1.916997401,1.916999999,1.917,1.919025658,1.919080905,1.918816383
25,20,18.01119998,18.06230924,18.06226834,18.06226454,18.06183014,17.97757112,18.00456676,18.01159133,18.00684973,13.94869491,13.46288662,13.4628866,13.46288659,13.46288179,13.85298059,13.9373386,13.87673925,13.87223276,7.960726048,7.667999153,7.668000006,7.668,7.667999975,7.670358614,7.746849073,7.721652769,7.725652247,1.962260104,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917764518,1.917794408,1.917715729
26,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99907795,16.20602041,16.21954317,16.32256295,16.30465474,12.6710554,13.46288661,13.4628866,13.46288659,13.46288547,13.1545553,13.12247208,13.26842136,13.22179849,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.664275524,7.645462381,7.654835628,7.651894521,1.896477914,1.917001186,1.917,1.91700059,1.917,1.917,1.916706431,1.916676323,1.91674052
27,20,18.01119999,18.06230924,18.06226834,18.06226454,18.06386321,17.97672448,18.00192612,18.01249707,18.00690432,13.94869491,13.46288662,13.4628866,13.46288659,13.46288179,13.85749905,13.93635841,13.87691375,13.87223245,7.960726046,7.667999153,7.668000006,7.668,7.667999975,7.680471865,7.747296967,7.721739675,7.725697139,1.962260117,1.916997602,1.917,1.916999073,1.916999999,1.917,1.91777956,1.917791771,1.917719098
28,20,18.01119999,18.06230924,18.06226834,18.06226454,18.0610181,17.9785841,18.0042806,18.00992704,18.00685453,13.94869491,13.46288662,13.4628866,13.46288659,13.46288179,13.84310948,13.93594532,13.87639361,13.87220906,7.960726048,7.667999153,7.668000006,7.668,7.667999975,7.6763294,7.747005684,7.721861499,7.725801351,1.962260093,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917779557,1.917791697,1.917718223
29,25,22.78843913,18.06231301,18.06226985,18.06226473,18.06192721,22.42646593,22.41461346,22.02296452,22.09861143,17.15630275,13.46288666,13.46288661,13.46288659,13.46287777,15.16106825,15.39127972,14.82418382,14.99206681,9.503340647,7.667998562,7.668000019,7.668000005,7.66799993,7.703742289,7.913975304,7.832111318,7.849202208,2.070546288,1.916991755,1.917,1.91699669,1.916999998,1.917,1.919685872,1.919766615,1.919378491
30,24,21.82523657,18.06231278,18.06226969,18.06226509,18.06406682,21.55847571,21.54158791,21.25299236,21.30024503,16.51179052,13.46288665,13.46288661,13.46288659,13.46287816,14.96406509,15.15382115,14.68241753,14.81018653,9.202972351,7.667998674,7.668000017,7.668000004,7.667999936,7.706720088,7.886837533,7.814564741,7.829329538,2.054890951,1.916992536,1.917,1.916997012,1.916999998,1.917,1.919373691,1.919437312,1.919116758
31,24,21.82523658,18.06231278,18.06226969,18.06226509,18.06080099,21.55880572,21.53899845,21.25209046,21.3005959,16.51179052,13.46288665,13.46288661,13.46288659,13.46287817,14.94746838,15.15382598,14.6828153,14.81028707,9.202972351,7.667998674,7.668000017,7.668000004,7.667999936,7.703637393,7.886892404,7.814472302,7.829248614,2.05489098,1.916992536,1.917,1.916997012,1.916999998,1.917,1.919362899,1.919437782,1.91911348
32,25,22.78843913,18.06231301,18.06226985,18.06226473,18.0624925,22.44054238,22.41665452,22.02694954,22.09621631,17.15630275,13.46288666,13.46288661,13.46288659,13.4628777,15.17148854,15.39293435,14.82461625,14.99138461,9.503340647,7.667998562,7.668000019,7.668000005,7.66799993,7.714926117,7.913911253,7.832060607,7.84921791,2.070546322,1.916991755,1.917,1.91699669,1.916999998,1.917,1.919691193,1.919764908,1.919378572
33,19,17.06838021,18.06230524,18.06226859,18.06226355,18.06088041,17.10164732,17.1151807,17.16931395,17.15972112,13.30991802,13.46288661,13.4628866,13.46288659,13.4628833,13.52382634,13.5454318,13.59524936,13.56614548,7.639320969,7.667999302,7.668000002,7.667999999,7.667999988,7.676405314,7.699978493,7.690362873,7.691285316,1.931091678,1.916999316,1.917,1.916999803,1.917,1.917,1.917276373,1.917260264,1.917265093
34,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999151,14.42311368,14.43523732,14.59747056,14.57087644,11.39070891,13.46288659,13.4628866,13.46288661,13.46289389,12.32629472,12.15860741,12.46559067,12.39867071,6.646724851,7.668000135,7.667999985,7.667999998,7.668000045,7.648182474,7.510914318,7.563488076,7.553165499,1.816318049,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915296904,1.915261833,1.915470014
35,21,18.95844159,18.06231097,18.06226881,18.06226512,18.06227484,18.86323583,18.89093005,18.84187329,18.84348519,14.58787455,13.46288663,13.4628866,13.46288659,13.46288052,14.15264087,14.28440526,14.12052889,14.14557987,8.277656647,7.667999022,7.668000009,7.668000001,7.667999963,7.692501515,7.78860736,7.748848229,7.756164606,1.990112303,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918273665,1.918259203,1.918133387
36,22,19.90998505,18.06231188,18.06226918,18.06226539,18.06188844,19.76678946,19.78252097,19.65882126,19.67155697,15.22787951,13.46288664,13.46288661,13.46288659,13.46287972,14.41423206,14.61097187,14.33352042,14.39026273,8.590253468,7.667998901,7.668000012,7.668000002,7.667999953,7.696677363,7.826045804,7.773498313,7.783195293,2.014765277,1.916994692,1.917,1.916997869,1.916999999,1.917,1.918661426,1.91869086,1.918500828
37,21,18.9584416,18.06231097,18.06226881,18.06226512,18.06139326,18.88054578,18.89708045,18.84317164,18.84336934,14.58787455,13.46288663,13.4628866,13.46288659,13.46288052,14.14624212,14.28523121,14.12009959,14.14542901,8.277656646,7.667999022,7.668000009,7.668000001,7.667999963,7.694077854,7.788642249,7.749542037,7.756383188,1.990112357,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918252232,1.918270938,1.91814427
38,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99935995,16.21057584,16.22521272,16.32103511,16.30422224,12.6710554,13.46288661,13.4628866,13.46288659,13.46288549,13.1703259,13.12939084,13.26836579,13.22160939,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.667182388,7.645236104,7.654516839,7.651923997,1.89647759,1.917001186,1.917,1.91700059,1.917,1.917,1.916712434,1.916677415,1.916729434
39,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99998044,15.33255266,15.33296956,15.46039645,15.44090926,12.03153959,13.4628866,13.4628866,13.4628866,13.46288868,12.7466683,12.66668359,12.8944957,12.83384964,6.982483457,7.66799974,7.667999992,7.667999998,7.668000023,7.660141926,7.583173101,7.612878887,7.606711911,1.858273177,1.917003202,1.917,1.917001399,1.917,1.917,1.916029138,1.916018153,1.91617512
40,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99997972,15.32394256,15.33013395,15.46247099,15.43963416,12.03153959,13.4628866,13.4628866,13.4628866,13.46288873,12.76177123,12.66074044,12.89427969,12.83425281,6.982483457,7.66799974,7.667999992,7.667999998,7.668000023,7.659753343,7.58350012,7.612657599,7.606611293,1.858273041,1.917003202,1.917,1.917001399,1.917,1.917,1.91603158,1.916018153,1.916154936
41,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999165,14.44914106,14.4349155,14.59684104,14.57142337,11.39070891,13.46288659,13.4628866,13.46288661,13.46289405,12.32118477,12.16010245,12.46692292,12.39877396,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.649167207,7.511133739,7.563422897,7.55316594,1.81631783,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915287688,1.915260707,1.915475394
42,19,17.06838022,18.06230524,18.06226859,18.06226355,18.06158204,17.09935164,17.11316664,17.17148959,17.16007148,13.30991802,13.46288661,13.4628866,13.46288659,13.4628833,13.52938979,13.55190966,13.59399827,13.56607175,7.63932097,7.667999302,7.668000002,7.667999999,7.667999988,7.680754014,7.699190641,7.690475322,7.691433617,1.931091808,1.916999316,1.917,1.916999803,1.917,1.917,1.917267731,1.917264513,1.91728169
43,21,18.9584416,18.06231097,18.06226881,18.06226512,18.06360885,18.85567485,18.89231041,18.838974,18.84509871,14.58787455,13.46288663,13.4628866,13.46288659,13.46288052,14.14549908,14.29262623,14.11976134,14.14573274,8.277656645,7.667999022,7.668000009,7.668000001,7.667999963,7.691335239,7.788720064,7.749241956,7.756232501,1.990111982,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918253864,1.918243183,1.918145844
44,20,18.01119998,18.06230924,18.06226834,18.06226454,18.06364013,17.96514187,18.004306,18.01388941,18.00693011,13.94869491,13.46288662,13.4628866,13.46288659,13.46288179,13.84689505,13.93781023,13.87698707,13.87257873,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.687493072,7.746742912,7.721575843,7.725894743,1.962260155,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917776108,1.917807731,1.91771943
45,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99998039,15.32493736,15.32964972,15.46580133,15.44230486,12.03153959,13.4628866,13.4628866,13.4628866,13.46288852,12.75334875,12.66470014,12.89448118,12.83396261,6.982483456,7.66799974,7.667999992,7.667999998,7.668000023,7.65282598,7.584185196,7.612814191,7.606610982,1.858273374,1.917003202,1.917,1.917001399,1.917,1.917,1.91602255,1.916022067,1.916145016
46,19,17.06838022,18.06230524,18.06226859,18.06226355,18.05989277,17.09563683,17.1138738,17.1722118,17.16011958,13.30991802,13.46288661,13.4628866,13.46288659,13.4628833,13.5041713,13.55290396,13.59440474,13.56597741,7.63932097,7.667999302,7.668000002,7.667999999,7.667999988,7.676300626,7.69941502,7.690517717,7.691440282,1.931091718,1.916999316,1.917,1.916999803,1.917,1.917,1.917243119,1.917263633,1.917269773
47,17,15.19623651,16.99999266,16.99999932,16.9999999,16.99998023,15.31666534,15.32927116,15.46381177,15.44225057,12.03153959,13.4628866,13.4628866,13.4628866,13.46288868,12.7589032,12.66263386,12.89469222,12.83410209,6.982483456,7.66799974,7.667999992,7.667999998,7.668000023,7.653138571,7.583066556,7.612864918,7.606525805,1.858273079,1.917003202,1.917,1.917001399,1.917,1.917,1.916018523,1.916010167,1.916154769
48,20,18.01119999,18.06230924,18.06226834,18.06226454,18.06429642,17.97639817,18.00536535,18.01163249,18.00659394,13.94869492,13.46288662,13.4628866,13.46288659,13.46288178,13.85674768,13.93782077,13.87619968,13.87242164,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.685559594,7.746606947,7.721660071,7.725888253,1.962260158,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917764475,1.917791156,1.917727556
49,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99998018,15.31358538,15.32720812,15.46136387,15.44070529,12.03153959,13.4628866,13.4628866,13.4628866,13.46288868,12.75556601,12.66082551,12.89472569,12.83412746,6.982483456,7.66799974,7.667999992,7.667999998,7.668000023,7.652071702,7.582958561,7.612953546,7.60652526,1.858273299,1.917003202,1.917,1.917001399,1.917,1.917,1.91602533,1.916022552,1.916146947
50,15,13.34199933,14.99999766,14.9999998,14.99999997,14.99999543,13.57582994,13.53897386,13.7205756,13.6938521,10.74778965,13.46288657,13.46288659,13.46288663,13.462905,11.87943093,11.61913331,11.98097527,11.91156025,6.305835545,7.668000829,7.667999978,7.667999997,7.668000073,7.63263764,7.423397513,7.50435722,7.489647902,1.770431463,1.917007663,1.917,1.917002945,1.917000002,1.917,1.914479495,1.914401435,1.914701108
51,18,16.130052,17.99983501,17.99998249,17.99999801,17.99925401,16.19518338,16.22295533,16.32428432,16.30466885,12.6710554,13.46288661,13.4628866,13.46288659,13.46288563,13.1551532,13.1308591,13.26865764,13.22183931,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.669765864,7.646342422,7.65462878,7.651882702,1.896477948,1.917001186,1.917,1.91700059,1.917,1.917,1.916717712,1.916674959,1.916749036
52,20,18.01119998,18.06230924,18.06226834,18.06226454,18.0625777,17.97185204,18.00133277,18.01181638,18.00660109,13.94869491,13.46288662,13.4628866,13.46288659,13.46288179,13.89034256,13.93905067,13.8759884,13.872242,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.68496085,7.747860514,7.721665644,7.725708764,1.962260112,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917800088,1.917798824,1.917728434
53,19,17.06838022,18.06230524,18.06226859,18.06226355,18.06352531,17.10085853,17.11258804,17.17258953,17.16037267,13.30991802,13.46288661,13.4628866,13.46288659,13.46288328,13.54146379,13.55348336,13.59447943,13.56615782,7.639320969,7.667999302,7.668000002,7.667999999,7.667999988,7.678960713,7.700068049,7.690466942,7.691327276,1.931091979,1.916999316,1.917,1.916999803,1.917,1.917,1.917263134,1.91725985,1.917258857
54,25,22.78843913,18.06231301,18.06226985,18.06226473,18.06300836,22.45954182,22.41048641,22.02686388,22.09738404,17.15630275,13.46288666,13.46288661,13.46288659,13.46287786,15.17412461,15.39976194,14.82450921,14.99146975,9.503340648,7.667998562,7.668000019,7.668000005,7.66799993,7.712933216,7.914227636,7.832176772,7.849114932,2.0705464,1.916991755,1.917,1.91699669,1.916999998,1.917,1.919675655,1.919753353,1.919383785
55,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99998013,15.33021283,15.32917334,15.46279038,15.44104402,12.03153959,13.4628866,13.4628866,13.4628866,13.46288866,12.76240321,12.66258153,12.89456099,12.83425277,6.982483456,7.66799974,7.667999992,7.667999998,7.668000023,7.659797667,7.583396305,7.612798267,7.606495845,1.858273363,1.917003202,1.917,1.917001399,1.917,1.917,1.916015591,1.916014379,1.916143376
56,23,20.86565848,18.06231243,18.06226947,18.06226534,18.06377891,20.64941596,20.65704839,20.46250002,20.49408517,15.86907748,13.46288664,13.46288661,13.46288659,13.46287883,14.71454957,14.89164943,14.51870688,14.61061099,8.898649884,7.667998786,7.668000015,7.668000003,7.667999944,7.698197495,7.857284675,7.795091791,7.807536279,2.036326502,1.916993516,1.917,1.916997401,1.916999999,1.917,1.91898671,1.919069684,1.918822294
57,15,13.34199933,14.99999766,14.9999998,14.99999997,14.99999541,13.57523547,13.53275907,13.72092971,13.69420939,10.74778965,13.46288657,13.46288659,13.46288663,13.46290504,11.88156818,11.61864089,11.9812852,11.9117162,6.305835544,7.668000829,7.667999978,7.667999997,7.668000073,7.63661381,7.423688155,7.504392379,7.489583646,1.770431441,1.917007663,1.917,1.917002945,1.917000002,1.917,1.914454399,1.9144024,1.914699607
58,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999148,14.43896848,14.42714569,14.59445503,14.57135342,11.39070891,13.46288659,13.4628866,13.46288661,13.46289395,12.31133712,12.1577753,12.46600983,12.3988833,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.641323277,7.511409458,7.563498825,7.553164167,1.816317922,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915322599,1.915267126,1.915479373
59,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99911796,16.20625171,16.21815004,16.32079174,16.30411622,12.6710554,13.46288661,13.4628866,13.46288659,13.46288553,13.17299184,13.12167934,13.26867631,13.22186933,7.313292695,7.667999487,7.667999997,7.667999999,7.668000004,7.666838151,7.645624745,7.654711329,7.651939532,1.896477847,1.917001186,1.917,1.91700059,1.917,1.917,1.916717658,1.916678405,1.916740075
60,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999149,14.43931899,14.43150842,14.59627138,14.57165825,11.39070891,13.46288659,13.4628866,13.46288661,13.46289409,12.34059545,12.15878333,12.4661612,12.39854327,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.642903992,7.510966452,7.563636295,7.553052986,1.816317936,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915340898,1.915260483,1.91547415
61,23,20.86565848,18.06231243,18.06226947,18.06226534,18.06334412,20.66592693,20.65589054,20.46330733,20.49275855,15.86907748,13.46288664,13.46288661,13.46288659,13.46287894,14.72195005,14.89674205,14.51825549,14.61040836,8.898649885,7.667998786,7.668000015,7.668000003,7.667999944,7.70042726,7.857255322,7.795074192,7.807380171,2.036326461,1.916993516,1.917,1.916997401,1.916999999,1.917,1.91903045,1.919082717,1.918812727
62,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99893631,16.21157763,16.2195938,16.32288991,16.30452319,12.6710554,13.46288661,13.4628866,13.46288659,13.46288555,13.17177633,13.12628936,13.2685576,13.22189783,7.313292695,7.667999487,7.667999997,7.667999999,7.668000004,7.661687067,7.645438983,7.654688551,7.651949474,1.896477672,1.917001186,1.917,1.91700059,1.917,1.917,1.916694272,1.916677041,1.916739632
63,19,17.06838021,18.06230524,18.06226859,18.06226355,18.06197641,17.0983528,17.10780311,17.17202268,17.16044562,13.30991802,13.46288661,13.4628866,13.46288659,13.46288344,13.53386786,13.54966244,13.59437993,13.56625335,7.63932097,7.667999302,7.668000002,7.667999999,7.667999988,7.668510142,7.700158887,7.690500717,7.691375301,1.931091959,1.916999316,1.917,1.916999803,1.917,1.917,1.917262364,1.917258401,1.917262308
64,24,21.82523656,18.06231278,18.06226969,18.06226509,18.06315,21.55846116,21.53591706,21.25101421,21.30045289,16.51179052,13.46288665,13.46288661,13.46288659,13.46287831,14.9546992,15.15262192,14.68193301,14.80999025,9.202972351,7.667998674,7.668000017,7.668000004,7.667999936,7.703416188,7.886861621,7.814537732,7.829326881,2.054890952,1.916992536,1.917,1.916997012,1.916999998,1.917,1.919352873,1.919433742,1.919106731
65,14,12.4213997,13.9999983,13.99999986,13.99999998,13.99999727,12.71948683,12.6376629,12.839366,12.81130112,10.10187591,13.46288643,13.46288654,13.46288674,13.46295999,11.37496706,11.0331552,11.43862569,11.37106592,5.959617975,7.668002215,7.667999971,7.667999997,7.668000107,7.615849991,7.320486409,7.432132614,7.412382274,1.720409855,1.917010146,1.917,1.917003681,1.917000003,1.917,1.913502828,1.913385585,1.913779535
66,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99914599,16.19874881,16.22259096,16.32255489,16.30434532,12.6710554,13.46288661,13.4628866,13.46288659,13.46288555,13.18613294,13.12674365,13.26869057,13.22187601,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.665378486,7.646298004,7.654670435,7.651931676,1.896477664,1.917001186,1.917,1.91700059,1.917,1.917,1.916672547,1.916666051,1.916738003
67,19,17.06838022,18.06230524,18.06226859,18.06226355,18.06213713,17.08794744,17.10846994,17.17146647,17.160246,13.30991802,13.46288661,13.4628866,13.46288659,13.46288342,13.53755135,13.54753615,13.59418014,13.56611317,7.639320969,7.667999302,7.668000002,7.667999999,7.667999988,7.672649041,7.699180014,7.690517013,7.691307989,1.931091874,1.916999316,1.917,1.916999803,1.917,1.917,1.917262556,1.917258401,1.917268825
68,21,18.95844159,18.06231097,18.06226881,18.06226512,18.06137985,18.84732481,18.88722602,18.843129,18.84448371,14.58787455,13.46288663,13.4628866,13.46288659,13.46288059,14.14795473,14.28654637,14.12120379,14.14536764,8.277656645,7.667999022,7.668000009,7.668000001,7.667999963,7.685422897,7.787611562,7.748931838,7.75601272,1.990111943,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918212928,1.91825552,1.918128954
69,13,11.50496517,12.99999868,12.99999989,12.99999999,12.99999832,11.84907049,11.74236563,11.9508883,11.92310629,9.451907003,12.99999907,12.99999984,12.99999991,12.9999819,10.83735686,10.41906619,10.83972086,10.77775227,5.607853662,7.668005506,7.667999966,7.667999996,7.668000153,7.589915306,7.195140473,7.34197242,7.317206917,1.66602004,1.917012894,1.917,1.917004516,1.917000005,1.917,1.912333178,1.912251902,1.912726498
70,20,18.01119999,18.06230924,18.06226834,18.06226454,18.06140848,17.97257324,18.00678132,18.01285764,18.00696636,13.94869491,13.46288662,13.4628866,13.46288659,13.4628819,13.8615829,13.9425149,13.87686896,13.87233195,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.674221993,7.747326618,7.721724545,7.725585008,1.962260109,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917769162,1.917791019,1.917718931
71,22,19.90998506,18.06231188,18.06226918,18.06226539,18.06373151,19.75828094,19.77361639,19.66136234,19.67416176,15.22787951,13.46288664,13.46288661,13.46288659,13.46287974,14.43641438,14.61447474,14.33297224,14.39003549,8.590253467,7.667998901,7.668000012,7.668000002,7.667999953,7.691131867,7.825505706,7.773335429,7.783112706,2.01476558,1.916994692,1.917,1.916997869,1.916999999,1.917,1.918638947,1.918686856,1.918502013
72,23,20.86565848,18.06231243,18.06226947,18.06226534,18.06245208,20.63679001,20.65836299,20.46561583,20.49276453,15.86907748,13.46288664,13.46288661,13.46288659,13.46287886,14.70823632,14.89854974,14.51845675,14.61033573,8.898649885,7.667998786,7.668000015,7.668000003,7.667999944,7.69583333,7.857528921,7.795060246,7.807386007,2.036326486,1.916993516,1.917,1.916997401,1.916999999,1.917,1.91901663,1.919072375,1.918820356
73,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999157,14.4540539,14.43529852,14.59640489,14.57145208,11.39070891,13.46288659,13.4628866,13.46288661,13.46289403,12.3204303,12.16299328,12.46611488,12.39865605,6.646724849,7.668000135,7.667999985,7.667999998,7.668000045,7.642047213,7.510024326,7.563430443,7.553082933,1.816317955,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915282542,1.915264084,1.915476115
74,19,17.06838022,18.06230524,18.06226859,18.06226355,18.06297797,17.08294102,17.11354515,17.17131028,17.1598013,13.30991802,13.46288661,13.4628866,13.46288659,13.4628834,13.50971737,13.55817097,13.59354447,13.56612094,7.639320969,7.667999302,7.668000002,7.667999999,7.667999988,7.672980254,7.700302303,7.690423586,7.691358858,1.93109189,1.916999316,1.917,1.916999803,1.917,1.917,1.917235072,1.917262729,1.917267802
75,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999163,14.4350744,14.43396175,14.5962697,14.57256418,11.39070891,13.46288659,13.4628866,13.46288661,13.46289403,12.32749301,12.1628951,12.46600527,12.39876981,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.642661084,7.509981372,7.563490902,7.553089951,1.816317913,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915277695,1.915260005,1.915472153
76,18,16.130052,17.99983501,17.99998249,17.99999801,17.99920401,16.18048352,16.22686288,16.32302721,16.30437441,12.6710554,13.46288661,13.4628866,13.46288659,13.46288543,13.16204014,13.13006642,13.26883347,13.22180354,7.313292697,7.667999487,7.667999997,7.667999999,7.668000004,7.658764506,7.646208877,7.654564457,7.651934608,1.896477605,1.917001186,1.917,1.91700059,1.917,1.917,1.916661343,1.916680797,1.916740182
77,25,22.78843912,18.06231301,18.06226985,18.06226473,18.06336035,22.42235705,22.41886537,22.02506355,22.09833867,17.15630275,13.46288666,13.46288661,13.46288659,13.46287764,15.14867681,15.3973315,14.82475915,14.99165637,9.503340647,7.667998562,7.668000019,7.668000005,7.66799993,7.707963766,7.913737424,7.832164569,7.849042888,2.070546232,1.916991755,1.917,1.91699669,1.916999998,1.917,1.919637228,1.919751162,1.919385012
78,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99924623,16.17771802,16.22435554,16.32276572,16.30467567,12.6710554,13.46288661,13.4628866,13.46288659,13.46288542,13.15903644,13.12743962,13.26856293,13.22174674,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.661015099,7.64606635,7.654543694,7.651956342,1.896477638,1.917001186,1.917,1.91700059,1.917,1.917,1.916665052,1.916686767,1.91673752
79,22,19.90998506,18.06231188,18.06226918,18.06226539,18.06279123,19.74858045,19.77625885,19.66113083,19.67369629,15.22787951,13.46288664,13.46288661,13.46288659,13.46287961,14.4254948,14.60853777,14.33322104,14.39012889,8.590253468,7.667998901,7.668000012,7.668000002,7.667999953,7.690917712,7.824895361,7.773305814,7.783035958,2.01476555,1.916994692,1.917,1.916997869,1.916999999,1.917,1.918636435,1.918692039,1.91848697
80,16,14.26690858,15.99999637,15.99999968,15.99999995,15.99999151,14.43565525,14.43246545,14.59653733,14.57099281,11.39070891,13.46288659,13.4628866,13.46288661,13.46289403,12.33252014,12.16143843,12.46576321,12.39875208,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.644377687,7.510198915,7.563449142,7.553070445,1.816317951,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915280407,1.915259431,1.915453812
81,20,18.01119998,18.06230924,18.06226834,18.06226454,18.06209634,17.96747741,18.00194614,18.01392302,18.0064262,13.94869491,13.46288662,13.4628866,13.46288659,13.46288168,13.85036818,13.93763414,13.87586686,13.8722283,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.680477247,7.747035465,7.721615787,7.725735928,1.962260069,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917761375,1.917787225,1.917711859
82,32,29.59650677,18.06231312,18.06227185,18.06226426,18.06431096,28.71892819,28.46579666,26.87113683,27.27782766,21.73665622,13.46288669,13.46288661,13.46288659,13.46287558,16.29781831,16.56318396,15.48965884,15.91977959,11.50391713,7.667997743,7.668000028,7.66800001,7.667999899,7.729827161,8.0440001,7.920027838,7.948237207,2.104439903,1.916991609,1.917,1.916996189,1.916999998,1.917000001,1.921269534,1.921417997,1.920587661
83,21,18.95844159,18.06231097,18.06226881,18.06226512,18.06451302,18.86264123,18.89160193,18.84206704,18.84326249,14.58787455,13.46288663,13.4628866,13.46288659,13.46288054,14.15695889,14.28688857,14.12000847,14.14545053,8.277656645,7.667999022,7.668000009,7.668000001,7.667999963,7.688910814,7.788641044,7.748997751,7.75607695,1.990112235,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918247633,1.91825776,1.91813466
84,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99997998,15.31905427,15.32992896,15.46456642,15.44008063,12.03153959,13.4628866,13.4628866,13.4628866,13.46288871,12.76618896,12.66139991,12.89488078,12.83393515,6.982483455,7.66799974,7.667999992,7.667999998,7.668000023,7.659857132,7.583045899,7.612752947,7.606503414,1.858273364,1.917003202,1.917,1.917001399,1.917,1.917,1.916021638,1.916020546,1.916133644
85,16,14.26690859,15.99999637,15.99999968,15.99999995,15.99999152,14.43777556,14.43609818,14.59742818,14.57152164,11.39070891,13.46288659,13.4628866,13.46288661,13.46289402,12.33039214,12.16099305,12.46663228,12.39872448,6.64672485,7.668000135,7.667999985,7.667999998,7.668000045,7.643888525,7.511010833,7.563514386,7.553063382,1.816318033,1.917005359,1.917,1.917002192,1.917000001,1.917,1.915292741,1.915260236,1.915461526
86,14,12.42139971,13.9999983,13.99999986,13.99999998,13.99999727,12.71139708,12.64253205,12.83987179,12.81116322,10.10187591,13.46288643,13.46288654,13.46288674,13.46295987,11.36433017,11.03624189,11.43872133,11.37110595,5.959617974,7.668002215,7.667999971,7.667999997,7.668000107,7.610479251,7.320530489,7.432152779,7.412566255,1.720409917,1.917010146,1.917,1.917003681,1.917000003,1.917,1.913484872,1.913410401,1.913785277
87,17,15.19623652,16.99999266,16.99999932,16.9999999,16.99997968,15.31678393,15.32873412,15.46366728,15.44174384,12.03153959,13.4628866,13.4628866,13.4628866,13.46288872,12.76089175,12.66462021,12.89440046,12.83429325,6.982483456,7.66799974,7.667999992,7.667999998,7.668000023,7.658066843,7.584032868,7.612790869,7.60649462,1.858273227,1.917003202,1.917,1.917001399,1.917,1.917,1.916030846,1.91600507,1.916147923
88,23,20.86565848,18.06231243,18.06226947,18.06226534,18.06269825,20.64234427,20.65953657,20.46348886,20.49162158,15.86907748,13.46288664,13.46288661,13.46288659,13.46287882,14.70441515,14.89922492,14.51898098,14.61050809,8.898649885,7.667998786,7.668000015,7.668000003,7.667999944,7.702373501,7.857544057,7.795026169,7.807530902,2.036326419,1.916993516,1.917,1.916997401,1.916999999,1.917,1.919012915,1.919075673,1.918819905
89,20,18.01119998,18.06230924,18.06226834,18.06226454,18.06083412,17.96358671,18.00240161,18.01389057,18.00680168,13.94869491,13.46288662,13.4628866,13.46288659,13.46288178,13.85584135,13.93826724,13.87610526,13.87223991,7.960726047,7.667999153,7.668000006,7.668,7.667999975,7.683330735,7.747653737,7.721646231,7.725848601,1.96226004,1.916997602,1.917,1.916999073,1.916999999,1.917,1.917748753,1.917787405,1.917723904
90,18,16.13005201,17.99983501,17.99998249,17.99999801,17.99929987,16.1969368,16.21944505,16.32331113,16.30433516,12.6710554,13.46288661,13.4628866,13.46288659,13.46288551,13.16057674,13.12945679,13.26886791,13.22177867,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.668154485,7.645625315,7.654612933,7.651992292,1.896477734,1.917001186,1.917,1.91700059,1.917,1.917,1.916678544,1.916668024,1.916744313
91,22,19.90998506,18.06231188,18.06226918,18.06226539,18.06255473,19.75463926,19.77585651,19.65992107,19.6741773,15.22787951,13.46288664,13.46288661,13.46288659,13.46287968,14.44225751,14.61336483,14.33395439,14.39014765,8.590253468,7.667998901,7.668000012,7.668000002,7.667999953,7.697552479,7.824654952,7.773452882,7.783207563,2.014765534,1.916994692,1.917,1.916997869,1.916999999,1.917,1.918639823,1.918685166,1.918500249
92,15,13.34199934,14.99999766,14.9999998,14.99999997,14.9999954,13.5705786,13.53748523,13.72162198,13.69465623,10.74778965,13.46288657,13.46288659,13.46288663,13.46290498,11.86630269,11.61919762,11.98136539,11.9115194,6.305835545,7.668000829,7.667999978,7.667999997,7.668000073,7.630596389,7.423754287,7.504373833,7.489659855,1.770431444,1.917007663,1.917,1.917002945,1.917000002,1.917,1.914455504,1.914402441,1.914693341
93,18,16.130052,17.99983501,17.99998249,17.99999801,17.9991399,16.19150477,16.22130429,16.32365515,16.30422948,12.6710554,13.46288661,13.4628866,13.46288659,13.46288547,13.16308235,13.1290677,13.26882685,13.22180927,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.668990736,7.645662004,7.654614236,7.651994492,1.896477644,1.917001186,1.917,1.91700059,1.917,1.917,1.916673828,1.916666633,1.91673729
94,18,16.130052,17.99983501,17.99998249,17.99999801,17.99928581,16.19701924,16.22138106,16.32270045,16.30385484,12.6710554,13.46288661,13.4628866,13.46288659,13.46288551,13.16477783,13.12915852,13.26879298,13.22173826,7.313292696,7.667999487,7.667999997,7.667999999,7.668000004,7.666902992,7.645425496,7.654613449,7.652027283,1.896477756,1.917001186,1.917,1.91700059,1.917,1.917,1.9166716,1.916676118,1.916742313
95,17,15.19623652,16.99999266,16.99999932,16.9999999,16.9999795,15.31322397,15.32977966,15.46440385,15.44120699,12.03153959,13.4628866,13.4628866,13.4628866,13.46288877,12.76845675,12.66352848,12.8943184,12.83409308,6.982483457,7.66799974,7.667999992,7.667999998,7.668000023,7.656450234,7.58364542,7.612803466,7.606480674,1.858273246,1.917003202,1.917,1.917001399,1.917,1.917,1.916033305,1.916010033,1.916151523
96,11,9.683879361,10.99999912,10.99999994,10.99999999,10.99999936,10.15406167,9.940622567,10.15755913,10.12826075,8.134640555,10.99999986,10.99999998,10.99999999,10.99999814,9.661404898,9.066139726,9.487788298,9.442810671,4.88666429,7.668032529,7.668000004,7.667999991,7.668000305,7.518828143,6.845598647,7.07560142,7.040377551,1.542994221,1.917020247,1.917,1.917007325,1.91700001,1.917,1.909356653,1.909218726,1.909917291
97,22,19.90998506,18.06231188,18.06226918,18.06226539,18.06179269,19.74793457,19.77659829,19.65907261,19.67368301,15.22787951,13.46288664,13.46288661,13.46288659,13.46287958,14.44000955,14.61330941,14.33311354,14.39010955,8.590253468,7.667998901,7.668000012,7.668000002,7.667999953,7.692093736,7.825155728,7.773364615,7.78320652,2.014765558,1.916994692,1.917,1.916997869,1.916999999,1.917,1.918631287,1.918684399,1.918497028
98,21,18.95844159,18.06231097,18.06226881,18.06226512,18.06211554,18.85488388,18.89109025,18.84258814,18.84427041,14.58787455,13.46288663,13.4628866,13.46288659,13.46288063,14.16909358,14.29146033,14.12054288,14.14536307,8.277656646,7.667999022,7.668000009,7.668000001,7.667999963,7.687419819,7.788073289,7.749075237,7.756202118,1.990112123,1.916996057,1.917,1.916998426,1.916999999,1.917,1.918215803,1.918263869,1.918129085
99,24,21.82523657,18.06231278,18.06226969,18.06226509,18.06286343,21.53785035,21.53919759,21.25253232,21.30037193,16.51179052,13.46288665,13.46288661,13.46288659,13.46287823,14.94135436,15.16156996,14.68126879,14.8100279,9.202972351,7.667998674,7.668000017,7.668000004,7.667999936,7.703573561,7.88712373,7.814575545,7.829312208,2.054890944,1.916992536,1.917,1.916997012,1.916999998,1.917,1.919346241,1.919431261,1.919112319
100,18,16.130052,17.99983501,17.99998249,17.99999801,17.99886835,16.19518972,16.2228291,16.32304012,16.30423795,12.6710554,13.46288661,13.4628866,13.46288659,13.46288545,13.16029948,13.1294807,13.2686187,13.22176028,7.313292695,7.667999487,7.667999997,7.667999999,7.668000004,7.664782025,7.645779473,7.654596233,7.652006155,1.896477745,1.917001186,1.917,1.91700059,1.917,1.917,1.916671348,1.916674092,1.91673702


==> demand_vs_allocation_uniform_cust_100.csv <==
original_load,shortfall_10_alpha_0,shortfall_10_alpha_05,shortfall_10_alpha_1,shortfall_10_alpha_2,shortfall_10_alpha_5,shortfall_10_alpha_10,shortfall_10_alpha_100,shortfall_10_alpha_1000,shortfall_10_alpha_10000,shortfall_30_alpha_0,shortfall_30_alpha_05,shortfall_30_alpha_1,shortfall_30_alpha_2,shortfall_30_alpha_5,shortfall_30_alpha_10,shortfall_30_alpha_100,shortfall_30_alpha_1000,shortfall_30_alpha_10000,shortfall_60_alpha_0,shortfall_60_alpha_05,shortfall_60_alpha_1,shortfall_60_alpha_2,shortfall_60_alpha_5,shortfall_60_alpha_10,shortfall_60_alpha_100,shortfall_60_alpha_1000,shortfall_60_alpha_10000,shortfall_90_alpha_0,shortfall_90_alpha_05,shortfall_90_alpha_1,shortfall_90_alpha_2,shortfall_90_alpha_5,shortfall_90_alpha_10,shortfall_90_alpha_100,shortfall_90_alpha_1000,shortfall_90_alpha_10000
18,106.3226928,125.9999992,125.9999999,125.9999975,113.3616694,111.2600794,115.0418608,118.0365252,118.175658,91.06097561,125.9999973,125.9999997,125.9999992,108.2105624,103.0393208,110.0536492,114.5981562,114.8408729,58.57582472,108.7380232,108.738028,108.738028,95.43038514,85.81053557,91.50611051,95.70456186,96.23492766,20.89079217,24.30000009,24.30000001,24.3,24.30003822,24.38074996,24.38870547,24.45817688,24.43526431
16,439.8172282,339.2800162,339.2800108,339.2793327,434.1647291,432.5561563,421.8541769,410.0474489,409.2455875,328.5966697,224.8408315,224.8408199,224.8408079,299.7055866,289.2823361,268.6654045,255.047914,254.1266815,172.036052,108.7380369,108.7380283,108.7380285,116.5799137,125.4883374,120.2456492,116.9490302,116.2159401,30.36037707,24.30000003,24.30000001,24.3,24.30003677,25.08666511,25.10704656,24.76193146,24.78482752
15,303.435738,332.9999692,332.9999878,332.9995727,297.0762424,300.0740217,299.7821144,301.6953019,301.5518913,231.6880022,224.8408289,224.8408195,224.8408079,224.5200128,233.8010836,234.1570802,234.0913813,233.9664291,130.2360616,108.7380349,108.7380283,108.7380296,114.276517,120.2692869,117.050917,114.890585,114.7235037,29.6702661,24.30000004,24.30000001,24.3,24.30001219,25.05184348,24.99239715,24.71675117,24.7375509
21,449.451644,339.2800165,339.2800108,339.2793574,443.9327965,441.718772,430.2357957,415.7611989,415.8433814,335.5230976,224.8408316,224.8408199,224.8408144,304.7148547,292.2875786,270.3259326,255.9882832,254.8382897,174.813907,108.738037,108.7380283,108.7380284,116.7160189,125.6407091,120.4324639,117.0549797,116.2390653,30.28402417,24.30000003,24.30000001,24.3,24.30003422,25.08733252,25.11401202,24.76511059,24.78711958
20,88.63275623,106.9999993,106.9999999,106.9999983,98.14863368,94.27099456,97.87141058,100.4107665,100.5045967,77.69389868,106.9999979,106.9999998,106.9999995,95.28930209,88.3374538,94.45578162,98.12948975,98.27264873,51.07890397,106.9998696,106.9999981,106.9999643,88.45144873,77.06621843,82.87342307,87.33521871,87.75006223,19.35689386,24.3000001,24.30000001,24.3,24.30001484,24.21041748,24.26450625,24.37650617,24.33678654
21,442.7071108,339.2800163,339.2800108,339.2794048,436.9943206,435.3295688,424.4324784,411.6829792,411.1980848,330.6729228,224.8408315,224.8408199,224.8408108,301.1700751,290.2711412,269.0189073,255.3173274,254.2609427,172.8714894,108.738037,108.7380283,108.7380285,116.6146823,125.4480941,120.2944373,116.967566,116.160894,30.33910312,24.30000003,24.30000001,24.3,24.30002735,25.10859115,25.0718663,24.76483704,24.78584915
18,69.41567806,85.9999994,85.99999992,85.99999894,80.95077334,75.54679323,78.70010307,80.82541765,80.95010323,62.7177515,85.99999836,85.99999988,85.99999969,80.37755039,71.72755325,76.51218351,79.50004319,79.5732753,42.53009672,85.99998969,85.99999989,85.99999835,77.63710932,65.45127436,70.61649217,74.30806552,74.54063121,17.40843813,24.3000001,24.30000001,24.3,24.2999805,23.87123192,23.95118638,24.20244361,24.17286502
21,310.1413837,339.2799778,339.2799146,339.2931078,303.7682903,306.4593029,306.081649,307.5188243,307.5117953,236.4163296,224.8408291,224.8408195,224.8408089,228.3297994,237.1406659,236.7113644,235.8007547,235.6666472,132.4111465,108.7380351,108.7380283,108.7380296,113.6975498,120.450043,117.3325228,115.0460297,114.7518149,29.78758057,24.30000004,24.30000001,24.3,24.30001694,25.04705685,25.00162555,24.7223514,24.73976111
28,275.6728661,303.9999938,303.999998,303.9999374,269.6630893,273.2181524,274.5023748,277.3837072,277.2718962,212.1286398,224.8408279,224.8408192,224.8408045,208.8409626,219.0211881,223.0326409,225.681077,225.9163285,121.079953,108.7380344,108.7380283,108.7380299,112.870696,118.4130345,116.0597406,114.1977177,114.0275996,29.08183917,24.30000004,24.30000001,24.3,24.30001754,24.98723629,24.92861675,24.70545826,24.71999489
20,343.6952166,339.280012,339.280009,339.2793227,337.1898484,339.0689625,336.4107442,335.990484,335.7853952,260.1159609,224.84083,224.8408197,224.8408101,247.0459663,252.5420911,247.0179775,242.9425634,242.2314778,143.0943716,108.7380356,108.7380283,108.7380294,114.4938374,122.1327204,118.2753306,115.6645212,115.2028625,30.23719371,24.30000003,24.30000001,24.3,24.30004265,25.05984342,25.00223206,24.73516756,24.75355785
20,447.5244234,339.2800165,339.2800108,339.279314,440.6105847,439.9283358,428.5283883,414.7388967,414.5915376,334.1365297,224.8408316,224.8408199,224.8408104,303.7304739,291.398264,269.4481663,255.6982937,254.7011861,174.2599172,108.738037,108.7380283,108.7380285,116.6678809,125.5605427,120.4069918,117.0205987,116.2579487,30.30053632,24.30000003,24.30000001,24.3,24.300035,25.10875328,25.07462219,24.77687839,24.78458926
21,5.347379827,7.9999999,7.999999994,7.999999991,7.99999923,7.900971325,7.306842317,7.54637814,7.553098694,5.609359096,7.999999797,7.999999993,7.999999998,7.999999681,7.892408325,7.294663678,7.53087015,7.541549623,6.084676558,7.999999538,7.999999998,7.999999994,7.999999832,7.870417765,7.250620974,7.518104446,7.532810084,3.635310983,7.999999907,7.999999989,7.999999999,7.999999922,7.779045846,7.007599509,7.364939752,7.384624362
16,141.209457,162.9999989,162.9999998,162.9999954,144.2027569,144.5053835,148.5327304,152.1064227,152.2562203,116.6917416,162.9999951,162.9999995,162.999998,130.415478,130.5005128,139.4331617,145.0444263,145.6311296,72.62836461,108.7380301,108.7380282,108.738029,103.1741158,98.38893908,102.3927242,104.8745429,105.5944078,23.40506993,24.30000008,24.30000001,24.3,24.30000061,24.6446388,24.59938626,24.54880192,24.55185681
20,197.3322334,221.9999983,221.9999996,221.9999885,193.2577447,197.9871739,201.6854511,205.6848389,205.7153954,156.8540259,221.9999149,221.9999848,221.9999178,163.3970438,170.867647,179.8566085,187.1457362,188.100152,93.78248686,108.7380325,108.7380283,108.7380297,109.1358124,110.2415874,110.912384,110.7884575,111.1431352,26.42352335,24.30000006,24.30000001,24.3,24.30003327,24.8462084,24.79635944,24.63420025,24.65167648
22,216.4149047,241.9999979,241.9999994,241.9999841,212.3427397,216.2387181,219.4179764,223.4101225,223.5392477,170.359752,224.8408149,224.8408153,224.8407687,174.2484091,183.6997537,192.0317824,198.7729821,199.7566318,100.6486465,108.7380331,108.7380283,108.7380299,110.4041994,112.8494302,112.5848344,111.8880343,112.3165889,27.22033879,24.30000005,24.30000001,24.3,24.30004125,24.91746621,24.81902987,24.66585477,24.67371697
16,235.5150742,261.9999973,261.9999992,261.9999773,229.8556245,234.5813432,237.3661135,240.9529738,240.9984411,183.8403205,224.8408254,224.840818,224.8407931,185.3092804,195.5015658,203.1374839,208.9325372,209.806523,107.3752288,108.7380335,108.7380283,108.7380298,111.5017742,114.9319413,113.9039851,112.8034132,113.0541157,27.91695642,24.30000005,24.30000001,24.3,24.30003039,24.9301495,24.8762708,24.67876194,24.69199208
17,9.663223118,13.99999985,13.99999999,13.99999997,13.99998742,12.65256333,12.81005809,13.20265012,13.23247621,9.938385984,13.99999969,13.99999999,13.99999999,13.99999477,12.67192313,12.77514883,13.16083556,13.18480952,9.585711072,13.99999924,14,13.99999998,13.99999725,12.63525483,12.6428414,13.12567882,13.14328719,5.593249582,13.99999978,13.99999997,14,13.99999864,12.1241152,11.74350673,12.48585508,12.50970955
24,344.6545388,339.2800122,339.280009,339.2793291,338.2648889,339.9367243,337.282655,336.4112849,336.6060321,260.7947314,224.84083,224.8408197,224.8408112,247.4057319,253.0998125,247.3858726,243.0310595,242.6360889,143.3950651,108.7380357,108.7380283,108.7380294,114.9678203,122.186177,118.2150927,115.7529966,115.2798636,30.2467788,24.30000003,24.30000001,24.3,24.30003066,25.04367228,25.00467041,24.72861977,24.7570135
16,52.51289021,66.99999951,66.99999994,66.99999937,65.56067581,58.76005885,61.35533053,63.03763793,63.16321065,48.96602711,66.99999873,66.99999992,66.99999982,65.11491615,56.41043245,60.16562813,62.29888203,62.34455436,34.51035228,66.99999475,66.99999995,66.99999939,64.73733821,53.21315595,57.14779894,59.89832968,60.06331643,15.32943644,24.3000001,24.3,24.3,24.30007005,23.31292135,23.51113171,23.94876085,23.89980249
19,386.9015894,339.2800139,339.2800103,339.2793406,379.5765162,380.7992929,375.2521042,370.624616,370.2569536,290.7702585,224.8408308,224.8408198,224.8408143,270.5742469,270.6059844,257.883012,249.4039856,248.6271538,156.3911409,108.7380363,108.7380283,108.738029,115.7896299,123.8579307,119.246353,116.3430648,115.8539124,30.49720672,24.30000003,24.30000001,24.3,24.30006031,25.06019639,25.0759177,24.74040844,24.76345265
12,219.2788964,244.9999978,244.9999994,244.9999833,214.2291858,218.9886952,222.2128328,225.9252446,226.0721613,172.3830669,224.8408178,224.8408161,224.8407803,175.9044134,185.4050382,193.7882963,200.4346605,201.3534617,101.6663383,108.7380331,108.7380283,108.7380298,110.5925676,113.1750255,112.8342001,112.0426878,112.4471267,27.33104501,24.30000005,24.30000001,24.3,24.29999258,24.88708101,24.83956625,24.66593387,24.67052654
15,196.3786327,220.9999983,220.9999996,220.9999887,193.2652215,197.0844703,200.7098956,204.4312962,204.6888136,156.1777913,220.9999358,220.9999888,220.9999428,162.6462932,170.2688321,179.4445219,186.4774135,187.4136858,93.4353688,108.7380325,108.7380283,108.7380297,109.0472869,110.0354775,110.8347692,110.8010592,111.2364817,26.3809176,24.30000006,24.30000001,24.3,24.30008406,24.8405329,24.81761313,24.64147202,24.6470378
15,83.09863543,100.9999993,100.9999999,100.9999985,93.18307089,88.90388065,92.36934892,94.78388816,94.94155472,73.43788594,100.999998,100.9999998,100.9999995,90.91139943,83.62893199,89.3968216,92.85616367,93.0044346,48.66644841,100.9999732,100.9999996,100.9999937,85.54698509,73.96128833,79.74676393,83.93522602,84.28107322,18.83047531,24.3000001,24.30000001,24.3,24.299971,24.09637737,24.18328169,24.33211934,24.29975858
23,79.4268352,96.99999934,96.99999991,96.99999863,89.86668975,85.29947132,88.77730074,91.047319,91.22650819,70.59058376,96.99999811,96.99999985,96.99999958,88.0267824,80.49253528,85.93568206,89.32762316,89.45981141,47.04522049,96.99998128,96.99999975,96.99999614,83.65773473,71.79106651,77.47930619,81.53624682,81.87804835,18.46683925,24.3000001,24.30000001,24.3,24.29999906,24.0286729,24.10690197,24.29433577,24.27145607
20,312.057591,339.2799817,339.2799837,339.2814444,304.5208582,308.3595123,307.6176968,308.8577091,308.9897481,237.7679022,224.8408292,224.8408195,224.8408085,229.4500734,237.9406827,237.1821573,236.1973518,236.1021182,133.03018,108.7380351,108.7380283,108.7380296,114.3497446,120.5814225,117.3464174,115.0696892,114.7904171,29.81938377,24.30000003,24.30000001,24.3,24.30010182,25.03912947,25.01782048,24.71632344,24.74034492
18,311.0994701,339.2799718,339.2799679,339.2860889,304.2081205,307.399238,306.8468188,308.219511,308.1745932,237.0920801,224.8408292,224.8408195,224.840813,228.8804532,237.647673,237.0553005,235.9407049,235.878667,132.7207968,108.7380351,108.7380283,108.7380297,114.2954077,120.5247985,117.3608136,115.0685485,114.7940612,29.80357691,24.30000003,24.30000001,24.3,24.30001193,25.02566149,25.02106434,24.70690272,24.7397279
20,204.9629594,229.9999981,229.9999995,229.9999869,201.2700687,205.2579798,208.842581,212.5510934,212.7473794,162.2603442,224.8407808,224.8408039,224.8405908,167.7378278,175.996749,185.1259161,191.9698825,192.9068412,96.5462158,108.7380328,108.7380283,108.7380298,109.8377716,111.327836,111.5873349,111.3174203,111.7882819,26.75474436,24.30000006,24.30000001,24.3,24.30008113,24.87209918,24.83561653,24.64802982,24.65714293
20,304.3935849,333.9999651,333.9999855,333.9994801,297.6017573,300.9271699,300.8875919,302.5064045,302.5091948,232.3632779,224.840829,224.8408195,224.8408023,224.8230423,234.1701021,234.4865735,234.273986,234.2268654,130.5476,108.7380349,108.7380283,108.7380296,114.0699204,120.191058,117.0635352,114.8999884,114.8341848,29.68760038,24.30000004,24.30000001,24.3,24.3000145,25.00322657,24.98633686,24.72362613,24.73493503
25,141.2094569,162.9999989,162.9999998,162.9999954,143.6452881,144.5146895,148.7116288,152.0383355,152.1929587,116.6917416,162.9999951,162.9999995,162.999998,130.3530249,130.5497191,138.9646371,145.0752956,145.5661715,72.62836462,108.7380301,108.7380282,108.738029,102.9391622,98.37751101,102.3360326,104.9498972,105.7064781,23.40506993,24.30000008,24.30000001,24.3,24.29997868,24.64334307,24.64442611,24.56761268,24.55237871
24,386.9015893,339.2800139,339.2800103,339.2793877,379.3317098,380.9164051,375.3012201,370.8548294,370.2059212,290.7702585,224.8408308,224.8408198,224.8408056,270.8806054,270.8688816,258.0821479,249.4223245,248.5801661,156.3911409,108.7380363,108.7380283,108.7380289,115.7141221,123.7963057,119.2061138,116.4013743,115.8188056,30.49720671,24.30000003,24.30000001,24.3,24.2998463,25.06272379,25.06799385,24.75395771,24.76740845
24,80.34336429,97.99999933,97.99999991,97.9999986,90.69736569,86.20241472,89.64063324,91.98741799,92.13908908,71.3031704,97.99999809,97.99999985,97.99999957,88.78119949,81.28705212,86.92329297,90.20099429,90.3435505,47.45152168,97.99997979,97.99999972,97.99999571,84.2924587,72.35755488,78.06864318,82.12517887,82.49819765,18.5587425,24.3000001,24.30000001,24.3,24.30014513,24.06864487,24.14951364,24.31375725,24.27791922
25,302.4779251,331.9999724,331.9999895,331.9996376,294.1230684,299.1384181,298.916516,300.6739568,300.8637294,231.0127904,224.8408289,224.8408195,224.840807,224.1217714,233.2884748,233.8702924,233.7303255,233.649953,129.9242507,108.7380349,108.7380283,108.7380297,114.0523204,120.1784163,116.9389751,114.8826106,114.6473846,29.652739,24.30000004,24.30000001,24.3,24.30019371,25.01409811,24.98999147,24.71928986,24.73483565
19,60.44828871,75.99999946,75.99999993,75.99999919,72.59929052,66.71424819,69.6019693,71.45672873,71.59678428,55.50441135,75.99999856,75.9999999,75.99999976,72.65748464,63.70383011,67.98885665,70.4900042,70.53000933,38.34691022,75.99999296,75.99999993,75.99999906,70.77732076,59.2186578,63.78092253,66.96727906,67.19747905,16.35984046,24.30000011,24.30000001,24.3,24.30005488,23.62031645,23.82217079,24.10706244,24.04690447
16,93.26590704,111.9999992,111.9999999,111.9999981,102.1003119,98.68782767,102.3817238,105.0121027,105.1624764,81.22733878,111.9999977,111.9999998,111.9999994,98.57679065,92.19154856,98.59080844,102.5065729,102.7032448,53.07221682,108.738002,108.738027,108.7380305,90.36545559,79.52365191,85.48997947,89.82336543,90.25407354,19.77928916,24.3000001,24.30000001,24.3,24.3000216,24.22308073,24.30547365,24.3994212,24.36652304
21,106.3226928,125.9999992,125.9999999,125.9999975,113.4296997,111.2399722,115.0791016,117.9718303,118.1675017,91.06097561,125.9999973,125.9999997,125.9999992,108.000749,103.0476404,110.0285673,114.5700577,114.8388521,58.57582472,108.7380232,108.738028,108.738028,95.22419986,85.82081944,91.47273986,95.74193752,96.27073231,20.89079218,24.30000009,24.30000001,24.3,24.29998844,24.36630833,24.41462972,24.44682526,24.43476696
22,53.38747074,67.99999951,67.99999994,67.99999935,66.5174611,59.64219248,62.26904529,63.979979,64.13308899,49.6946621,67.99999871,67.99999991,67.99999982,66.31546023,57.23486564,61.04731855,63.21558581,63.27001296,34.94025692,67.99999459,67.99999995,67.99999936,65.52232743,53.90411018,57.93800027,60.6940298,60.88811106,15.44858233,24.3000001,24.3,24.3,24.30004332,23.34496715,23.57663806,23.97317476,23.91882108
21,363.8487001,339.280013,339.2800098,339.2793293,356.6833108,358.447182,354.6983281,352.313769,352.0785276,274.3922548,224.8408304,224.8408198,224.8408063,258.6549469,261.4490234,252.899532,246.2572769,245.6546813,149.3582944,108.738036,108.7380283,108.7380293,115.432106,122.9732421,118.8148518,116.0048893,115.4962995,30.401684,24.30000003,24.30000001,24.3,24.30000858,25.04536524,25.03800452,24.74715799,24.76237511
18,148.7960332,170.9999988,170.9999998,170.9999948,150.5448058,151.7144355,155.9363666,159.3266549,159.5460275,122.17848,170.9999943,170.9999994,170.9999975,134.650321,136.2012482,145.3012454,151.3246953,151.9787214,75.58169992,108.7380306,108.7380282,108.7380292,104.2314699,100.4831577,104.1024498,106.1017721,106.758425,23.87948592,24.30000007,24.30000001,24.3,24.30013062,24.67739608,24.64830036,24.57505698,24.56877338
17,264.1930385,291.9999955,291.9999986,291.9999561,259.5767818,262.2054986,263.9497676,267.0297295,267.0265564,204.0446593,224.8408274,224.840819,224.8408035,202.009738,212.7195989,217.9249624,221.5607239,221.9991705,117.2199162,108.7380341,108.7380283,108.7380299,112.6968188,117.4672972,115.5754898,113.9039289,113.8243712,28.78816639,24.30000004,24.30000001,24.3,24.30002953,24.98656746,24.94303627,24.70451511,24.71249862
17,132.6887465,153.999999,153.9999998,153.999996,135.6690207,136.3118537,140.5137966,143.8297967,143.9622657,110.4983455,153.9999958,153.9999996,153.9999984,125.0303209,124.0447933,132.4393558,137.9201489,138.3615075,69.27123596,108.7380294,108.7380282,108.7380288,101.6994036,95.79880852,100.359677,103.3594011,103.9876483,22.84379825,24.30000008,24.30000001,24.3,24.29994148,24.60817138,24.56876815,24.53419558,24.53200824
16,331.2273088,339.280015,339.2800078,339.279348,323.928472,326.9260752,325.2757053,325.3747371,325.4376034,251.3007638,224.8408297,224.8408196,224.8408034,240.5999868,246.9999577,243.913198,240.46891,240.1600587,139.1628105,108.7380354,108.7380283,108.7380295,114.4614369,121.6041191,117.9866235,115.5301465,115.1276952,30.09632872,24.30000003,24.30000001,24.3,24.30010286,25.02117334,25.00844017,24.73212359,24.74695927
19,37.96381223,49.99999961,49.99999996,49.99999966,49.94576699,43.75235926,45.82536215,47.0879522,47.18006522,36.50256816,49.99999904,49.99999994,49.9999999,49.99501692,42.5139685,45.15300832,46.69483987,46.73487424,27.04354169,49.99999685,49.99999997,49.99999973,49.97230135,41.0311939,43.76824585,45.62632953,45.75221666,13.07720914,24.30000009,24.29999998,24.3,24.29987464,22.40012512,22.72221539,23.45787222,23.38512492
21,16.3734536,22.99999979,22.99999998,22.99999993,22.9998459,20.30942173,21.07870348,21.69222218,21.73386492,16.53660506,22.99999956,22.99999998,22.99999998,22.99993727,20.09398711,20.95211154,21.59969344,21.61811973,14.30602876,22.99999877,22.99999999,22.99999995,22.9999672,19.95095832,20.66762709,21.45238235,21.49011783,8.017862927,22.99999733,22.99999961,22.99999995,22.99993338,17.12227939,17.26574683,18.56969699,18.56336993
20,21.76915475,29.99999974,29.99999998,29.99999988,29.99945011,26.37250379,27.50989245,28.29174131,28.34872408,21.71035107,29.99999939,29.99999997,29.99999997,29.99976219,25.91802655,27.28761028,28.13316055,28.16220056,17.75607994,29.99999836,29.99999999,29.99999992,29.99987524,25.56021135,26.81284448,27.84993041,27.90646941,9.589667784,24.29999978,24.29999984,24.30000003,24.3000695,19.4782303,19.87169904,21.18614712,21.15175841
17,313.973936,339.279993,339.2799954,339.2793648,307.5226722,310.2189898,309.6643314,310.611352,310.8629996,239.1197648,224.8408292,224.8408196,224.8408005,230.6676157,238.7601397,237.9222526,236.7015409,236.4824548,133.6481484,108.7380351,108.7380283,108.7380296,114.2711569,120.7017143,117.4289086,115.1967459,114.8415676,29.85043069,24.30000003,24.30000001,24.3,24.29993595,25.04614958,24.99231154,24.73102096,24.74132393
19,291.9442207,320.9999876,320.999996,320.9998678,285.8574026,288.9226895,289.5373854,291.4579921,291.7094357,223.5893963,224.8408285,224.8408194,224.8408038,217.6346663,227.5815244,230.0097339,230.9274991,230.8796044,126.4761396,108.7380347,108.7380283,108.7380298,113.8436848,119.4810714,116.5957766,114.6723331,114.4720602,29.44708818,24.30000004,24.30000001,24.3,24.29987594,25.04071713,24.96187116,24.71372314,24.73061409
17,373.4513897,339.2800133,339.28001,339.2793677,366.2061004,367.8638114,363.5496085,360.0763241,359.7878049,281.2078845,224.8408305,224.8408198,224.8408047,264.1764881,265.3142114,255.2416708,247.7705348,246.860896,152.3045925,108.7380361,108.7380283,108.7380292,115.5092998,123.2868429,118.953651,116.1095853,115.5978595,30.45328636,24.30000003,24.30000001,24.3,24.29982495,25.07240582,25.07004932,24.73770964,24.76516544
20,108.1963745,127.9999991,127.9999999,127.9999974,114.9329639,113.0225388,117.0251965,119.8228496,120.008749,92.4589888,127.9999972,127.9999997,127.9999991,109.2368531,104.4097044,111.9094856,116.3418575,116.5310673,59.35314035,108.7380243,108.7380281,108.7380281,95.83707492,86.62039237,92.32760434,96.44778381,97.02768532,21.04164419,24.30000009,24.30000001,24.3,24.29995847,24.41842516,24.40767707,24.46948978,24.44532539
17,81.26085612,98.99999932,98.99999991,98.99999857,91.46886782,87.09444236,90.61771727,92.92238561,93.07387649,72.01524765,98.99999806,98.99999985,98.99999956,89.49336822,81.98611111,87.68705492,91.13725144,91.18263853,47.85715619,98.99997802,98.99999969,98.99999519,84.56777959,72.89776873,78.64325769,82.7868185,83.11739273,18.64997622,24.3000001,24.30000001,24.3,24.30001157,24.10342351,24.14770683,24.31887896,24.28447209
15,182.0818508,205.9999985,205.9999996,205.999991,180.6816131,183.4790821,187.5124753,191.1062809,191.3095299,146.0202136,205.9999832,205.9999979,205.9999905,154.4104934,160.4349001,169.6470184,176.8982814,177.5750374,88.18347713,108.7380321,108.7380282,108.7380297,107.4804547,107.6923576,109.2272551,109.805422,110.2719784,25.70869562,24.30000006,24.30000001,24.3,24.29999839,24.80334929,24.73600742,24.62901677,24.6282002
18,447.5244235,339.2800165,339.2800108,339.2794124,441.5761691,439.9062706,428.6476264,414.6970609,414.5628268,334.1365298,224.8408316,224.8408199,224.8408136,303.7120777,291.7029724,269.5369365,255.6198892,254.8597004,174.2599171,108.738037,108.7380283,108.7380285,116.5668181,125.5566001,120.3970024,117.040205,116.2476456,30.30053633,24.30000003,24.30000001,24.3,24.29995218,25.03839959,25.06661093,24.76705297,24.78648657
20,124.1867082,144.999999,144.9999998,144.9999966,128.4525295,128.3226668,132.2966727,135.5422563,135.7551089,104.2804288,144.9999964,144.9999996,144.9999987,119.6524765,117.3415404,125.4100334,130.5928047,130.9612969,65.87605433,108.7380284,108.7380282,108.7380287,99.9139786,92.89469355,97.91654991,101.3605333,102.0004466,22.25168596,24.30000008,24.30000001,24.3,24.3000946,24.54083814,24.5126372,24.51017365,24.50531697
19,390.7459027,339.2800141,339.2800103,339.2794064,383.9563683,384.6258652,378.8144539,373.8146069,373.2481235,293.5069607,224.8408308,224.8408198,224.8408049,273.5532327,272.1339462,259.3985825,249.9250103,249.0639395,157.5506902,108.7380363,108.7380283,108.738029,115.7321987,123.9903855,119.4319727,116.4843098,115.7825907,30.5037641,24.30000003,24.30000001,24.3,24.30011752,25.08278471,25.07920445,24.74974128,24.77131425
25,1.890664727,2.999999951,2.999999998,2.999999999,2.999999994,2.99999941,2.75854683,2.832958755,2.840010114,2.074830605,2.999999905,2.999999997,3,2.999999998,2.99999968,2.755232603,2.832630042,2.838186026,2.624020259,2.999999787,2.999999999,2.999999999,2.999999999,2.999999707,2.75251245,2.829469222,2.837841004,1.62937745,2.999999965,2.999999997,3,2.999999999,2.999999546,2.722861762,2.81330501,2.821348201
17,6.770100055,9.999999883,9.999999993,9.999999986,9.999997651,9.407671038,9.143071095,9.430730731,9.449955531,7.043616151,9.999999757,9.999999991,9.999999996,9.999999028,9.448288667,9.125979597,9.410779817,9.42401154,7.302513927,9.999999441,9.999999997,9.999999991,9.999999487,9.408038103,9.054186198,9.393944914,9.406244848,4.326821742,9.999999876,9.999999984,9.999999999,9.999999761,9.281717632,8.648774045,9.123862355,9.148628408
23,340.8174676,339.2800116,339.2800088,339.2793695,333.5438819,336.1493534,334.0829518,333.3760435,333.4213936,258.0802461,224.8408299,224.8408197,224.8408048,246.11745,251.4155167,246.4176406,242.3568718,241.9274902,142.1908165,108.7380356,108.7380283,108.7380294,115.015095,121.9967039,118.2562026,115.7043895,115.2197095,30.20737288,24.30000003,24.30000001,24.3,24.30000156,25.0426031,24.98588856,24.71983602,24.75303376
15,411.9009639,339.280015,339.2800106,339.2793853,405.502412,405.1744299,397.6618276,389.9196193,389.1675567,308.5975004,224.8408311,224.8408199,224.8408129,284.7691821,280.1786918,263.626053,252.3302842,251.4417534,163.8661147,108.7380366,108.7380283,108.7380289,115.7873156,124.5884792,119.739429,116.6481116,116.0033105,30.49303341,24.30000003,24.30000001,24.3,24.30009602,25.07490591,25.09260008,24.74618909,24.77726271
16,15.6149715,21.99999979,21.99999998,21.99999993,21.99987587,19.4701312,20.15208798,20.75047793,20.79565475,15.79955504,21.9999996,21.99999998,21.99999998,21.99994906,19.2481643,20.06941329,20.67021669,20.68441543,13.8004367,21.99999883,21.99999999,21.99999996,21.99997332,19.15000021,19.81959759,20.54032197,20.56737354,7.772988952,21.99999867,21.99999979,21.99999997,21.99996825,16.68506484,16.76441691,18.0347477,18.03622041
18,60.44828871,75.99999946,75.99999993,75.99999919,72.63818818,66.70092208,69.57375701,71.464927,71.60144256,55.50441135,75.99999856,75.9999999,75.99999976,72.57608825,63.77066922,68.08899434,70.49313241,70.54081756,38.34691022,75.99999296,75.99999993,75.99999906,71.10353586,59.22133952,63.80816263,66.98180382,67.17562818,16.35984046,24.30000011,24.30000001,24.3,24.30004255,23.60534358,23.76279509,24.0880884,24.05002281
16,397.4749664,339.2800144,339.2800104,339.27936,390.5244615,391.1949551,384.8816364,379.0744824,378.2830115,298.3012901,224.8408309,224.8408199,224.8408065,277.3410978,274.7506272,260.3646472,250.8021246,249.8563216,159.5714573,108.7380364,108.7380283,108.7380289,115.9894689,124.0680428,119.562696,116.4449837,115.7583896,30.50890158,24.30000003,24.30000001,24.3,24.2998574,25.06313753,25.06909443,24.75321202,24.77363516
23,445.5973719,339.2800164,339.2800108,339.2793479,439.1373717,438.0983103,427.257746,413.4420426,413.2512881,332.7506065,224.8408316,224.8408199,224.8408121,302.889578,291.0575003,269.224727,255.5512073,254.6659096,173.7051392,108.738037,108.7380283,108.7380285,116.5107828,125.4986143,120.45602,117.0333106,116.2423461,30.31642875,24.30000003,24.30000001,24.3,24.29987987,25.09205563,25.11341824,24.75778609,24.78414017
18,161.1441314,183.9999987,183.9999997,183.9999936,161.2088813,163.5226209,167.6381578,171.1329916,171.3990386,131.0618436,183.9999922,183.9999991,183.9999963,142.3341897,145.2951997,154.6776011,161.1685514,161.8324781,80.32147304,108.7380313,108.7380282,108.7380293,105.9223411,103.4788698,106.3009563,107.8113411,108.3802943,24.60402241,24.30000007,24.30000001,24.3,24.29994372,24.74961025,24.731918,24.59950526,24.5979766
19,67.61100455,83.99999941,83.99999992,83.99999899,79.47636588,73.8123391,76.91102483,78.93737033,79.09084629,61.27941897,83.9999984,83.99999988,83.9999997,78.53761708,70.15208117,74.8772967,77.74814192,77.76995752,41.6997203,83.99999052,83.9999999,83.99999854,76.44923529,64.23749945,69.22453698,72.92439176,73.12098174,17.20585837,24.3000001,24.30000001,24.3,24.30003086,23.80661639,23.93479248,24.18605216,24.1478019
24,156.3922972,178.9999988,178.9999997,178.9999941,157.0631134,158.932818,163.1370675,166.6162545,166.8860984,127.6495979,178.9999931,178.9999992,178.9999969,139.3401179,141.9954351,150.993978,157.4210143,158.134024,78.50701296,108.738031,108.7380282,108.7380294,105.2655608,102.3044293,105.5510553,107.2226504,107.7906529,24.33195401,24.30000007,24.30000001,24.3,24.29999381,24.7273712,24.67304354,24.58298074,24.58520746
14,245.070876,271.9999969,271.9999991,271.9999724,239.6956482,243.8381184,246.2007156,249.5420882,249.8002187,190.5757145,224.8408265,224.8408185,224.8407996,190.8421652,201.5323653,208.4288135,213.6149015,214.2053344,110.6885848,108.7380337,108.7380283,108.7380299,112.018186,115.8358265,114.5457211,113.2145134,113.3126659,28.22979473,24.30000005,24.30000001,24.3,24.29997678,24.97637416,24.88320803,24.68346835,24.69786967
18,154.4924199,176.9999988,176.9999998,176.9999943,155.5102983,157.2021612,161.326969,164.8004949,165.0722287,126.283192,176.9999934,176.9999993,176.999997,137.8794697,140.5375687,149.5688111,155.9689094,156.6030595,77.77826543,108.7380309,108.7380282,108.7380293,105.0768682,101.9053615,105.1843106,106.9038715,107.5156548,24.2208415,24.30000007,24.30000001,24.3,24.29999598,24.72922391,24.67914363,24.58660435,24.58325555
19,265.1495056,292.9999954,292.9999986,292.9999549,259.1416961,263.1664581,264.8652927,267.700976,267.9639985,204.7181983,224.8408274,224.840819,224.8408042,202.75871,213.1862042,218.2958063,221.9490829,222.3798345,117.5432375,108.7380342,108.7380283,108.7380298,112.7171071,117.5226564,115.5355602,113.8658034,113.90638,28.81380043,24.30000004,24.30000001,24.3,24.29998256,25.00412072,24.94522571,24.6959041,24.71239392
21,266.1060066,293.9999953,293.9999985,293.9999537,260.2202211,264.045565,265.7828941,268.542529,268.8042186,205.3917559,224.8408275,224.840819,224.8408019,203.0943262,213.7656615,218.5930902,222.3345808,222.7423877,117.8662558,108.7380342,108.7380283,108.7380299,113.0750651,117.6316754,115.5549514,113.9297957,113.8923013,28.83922139,24.30000004,24.30000001,24.3,24.30006396,24.98857147,24.9451749,24.6980741,24.71400821
13,85.86195867,103.9999993,103.9999999,103.9999984,95.56469508,91.55330622,95.17721917,97.60135013,97.75503347,75.56809954,103.9999979,103.9999998,103.9999995,93.12027302,86.02809486,91.94001354,95.54453708,95.66594994,49.87552799,103.9999582,103.9999993,103.999989,87.25152026,75.5296326,81.43229946,85.71275565,86.05400274,19.09644557,24.3000001,24.30000001,24.3,24.29994244,24.16479627,24.22110169,24.34495498,24.32071736
20,121.357644,141.9999991,141.9999998,141.9999967,126.278915,125.5719619,129.734724,132.8246575,133.0066471,102.2018789,141.9999966,141.9999997,141.9999988,117.8839466,115.1061874,122.9716834,128.0760235,128.4689434,64.73559501,108.738028,108.7380282,108.7380287,99.33856824,91.82837752,97.06917488,100.6900051,101.342743,22.0471224,24.30000008,24.30000001,24.3,24.29997312,24.53636306,24.49804829,24.50089855,24.49477481
22,121.357644,141.9999991,141.9999998,141.9999967,126.322487,125.5925405,129.7154659,132.813617,133.0127407,102.2018789,141.9999966,141.9999997,141.9999988,117.7617658,115.083791,122.9786693,128.0952816,128.3845709,64.73559501,108.738028,108.7380282,108.7380286,99.49975918,91.88941816,97.10062848,100.669178,101.2965223,22.0471224,24.30000008,24.30000001,24.3,24.30005823,24.53753576,24.52885863,24.50536332,24.49546034
23,191.6114851,215.9999983,215.9999996,215.9999895,189.0063425,192.5795218,196.2807983,200.2001933,200.2894762,152.7949785,215.9999681,215.9999952,215.9999777,159.7646733,167.0310037,176.2504412,183.404237,184.1732691,91.69419524,108.7380324,108.7380283,108.7380298,108.7646474,109.4340444,110.3109581,110.5228132,110.8999128,26.16380359,24.30000006,24.30000001,24.3,24.29994523,24.85278911,24.77440251,24.63301313,24.64246037
16,409.0150407,339.2800149,339.2800105,339.2793844,402.208699,402.4210217,395.1804153,387.9832149,386.9610043,306.5357267,224.8408311,224.8408199,224.8408077,283.2333381,278.638875,262.8074926,252.1978691,251.1663102,163.0110135,108.7380366,108.7380283,108.7380289,115.9376237,124.4268956,119.7176712,116.6998092,115.9610263,30.49911733,24.30000003,24.30000001,24.3,24.30004964,25.06881214,25.07487207,24.75143012,24.77860502
19,185.8929128,209.9999984,209.9999996,209.9999905,183.8328009,187.0656621,191.0718902,194.7620572,194.9383042,148.7316877,209.9999793,209.9999972,209.9999875,156.7080622,163.1258124,172.3742964,179.4714864,180.2679737,89.59235468,108.7380322,108.7380283,108.7380296,108.4834551,108.3935968,109.6509729,110.1584366,110.5345609,25.89413101,24.30000006,24.30000001,24.3,24.30002753,24.81464899,24.77814418,24.6282871,24.63575511
16,11.8703954,16.99999983,16.99999999,16.99999996,16.99996659,15.20019259,15.56673986,16.03323058,16.0680637,12.12739769,16.9999997,16.99999998,16.99999999,16.99998622,15.13663717,15.50138068,15.9834561,15.99884592,11.20817343,16.99999909,16.99999999,16.99999997,16.99999278,15.06938885,15.34570397,15.91459232,15.9374318,6.460090724,16.99999965,16.99999995,16.99999999,16.99999595,14.04729721,13.84503505,14.796916,14.81624422
18,329.3097052,339.2800172,339.2800075,339.2793411,322.1959481,325.0525885,323.7003744,323.6788044,323.771288,249.9459711,224.8408296,224.8408196,224.8408041,239.061307,246.1527228,243.2339044,240.1674259,239.7579667,138.5541901,108.7380354,108.7380283,108.7380295,114.5568809,121.5481241,117.9605176,115.5083693,115.1779629,30.07195097,24.30000003,24.30000001,24.3,24.29991249,25.04581194,25.00994919,24.72870645,24.74722025
25,69.41567808,85.9999994,85.99999992,85.99999894,80.91237257,75.59180469,78.69143971,80.81836938,80.97021162,62.7177515,85.99999836,85.99999988,85.99999969,79.99097435,71.76272126,76.62484761,79.50620918,79.60126277,42.53009672,85.99998969,85.99999989,85.99999835,77.47646427,65.46629694,70.65578646,74.32485865,74.57451272,17.40843814,24.3000001,24.30000001,24.3,24.29995954,23.8650121,24.00051111,24.20846678,24.17196334
18,313.0157463,339.2799873,339.2799911,339.2796979,305.8103681,309.339024,308.7905528,309.7957922,309.9491815,238.4437968,224.8408292,224.8408195,224.8408067,230.0350236,238.6024655,237.6319424,236.5431713,236.2457497,133.339297,108.7380351,108.7380283,108.7380297,114.1219525,120.7183149,117.3697014,115.0753367,114.8960907,29.83500158,24.30000003,24.30000001,24.3,24.30010529,25.04489037,25.02533008,24.72187716,24.74146732
22,424.4108636,339.2800155,339.2800107,339.2793724,417.8831752,417.4230579,408.4803561,399.1883643,398.2790893,317.5469785,224.8408313,224.8408199,224.840812,291.2788554,284.0590914,265.7709626,253.5720361,252.7351255,167.5498158,108.7380368,108.7380283,108.7380287,116.374203,124.936052,119.9830802,116.7855245,116.0901464,30.45002761,24.30000003,24.30000001,24.3,24.30001591,25.09208738,25.1252277,24.75890584,24.77982857
16,307.2673303,336.9999341,336.9999658,336.9985293,300.4069411,303.74292,303.406854,304.9716225,304.9233546,234.3894985,224.840829,224.8408195,224.8408082,226.7645275,235.5098258,235.550112,235.1354212,234.8662741,131.480587,108.738035,108.7380283,108.7380297,114.0029308,120.387387,117.1820229,114.991948,114.7650404,29.73845055,24.30000004,24.30000001,24.3,24.29980074,25.0327363,24.98861186,24.71669268,24.7363582
20,201.1471794,225.9999982,225.9999995,225.9999878,197.6292756,201.6905178,205.25332,209.0273933,209.2289204,159.5579465,224.8406695,224.8407468,224.8418622,165.4650115,173.3777707,182.5782923,189.5490464,190.4601825,95.16727374,108.7380326,108.7380283,108.7380298,109.4644332,110.8066062,111.2740151,111.2038957,111.5102089,26.59125882,24.30000006,24.30000001,24.3,24.29998867,24.87465759,24.83807596,24.64767034,24.65847382
32,34.63844564,45.99999964,45.99999996,45.99999971,45.99971719,40.31340719,42.16303991,43.33821785,43.42015539,33.55147876,45.99999911,45.99999995,45.99999992,45.99728722,39.17477057,41.59835562,43.00429615,43.03612057,25.23694715,45.99999721,45.99999998,45.99999978,45.99881931,38.03726644,40.47330848,42.16044605,42.2622438,12.46943669,24.30000007,24.29999997,24.30000001,24.30011424,22.06536149,22.43314371,23.23735395,23.17407588
21,300.5624014,329.9999771,329.9999918,329.9997226,293.640238,297.2879334,297.2070273,299.2137765,299.2069174,229.6625549,224.8408288,224.8408195,224.840802,222.4795281,232.1552259,233.089675,233.3696374,233.1982272,129.2998084,108.7380349,108.7380283,108.7380296,114.0343556,120.010114,116.9970289,114.9085389,114.6441761,29.61710458,24.30000004,24.30000001,24.3,24.30001967,25.02144554,24.97991626,24.71688822,24.7325302
17,448.4880125,339.2800165,339.2800108,339.2794278,442.0762915,440.8580377,429.5358116,415.1275325,415.3319783,334.8297329,224.8408316,224.8408199,224.8408103,304.0094456,291.8764098,269.4977874,255.8135161,254.9631452,174.5370104,108.738037,108.7380283,108.7380285,116.4242722,125.5955866,120.5271341,117.1826229,116.2693234,30.29235765,24.30000003,24.30000001,24.3,24.29986206,25.06406491,25.1165182,24.75958629,24.78171701
16,64.01795451,79.99999944,79.99999993,79.99999909,76.28550937,70.22063108,73.26406054,75.20642439,75.35442818,58.39626356,79.99999848,79.99999989,79.99999974,75.49606699,66.92942802,71.43183955,74.09916388,74.16976456,40.02971934,79.99999188,79.99999992,79.99999883,73.75906919,61.76508687,66.64698477,69.99611186,70.21192561,16.79028837,24.30000011,24.30000001,24.3,24.29985893,23.70149949,23.88220153,24.147523,24.10025404
14,268.0191097,295.9999951,295.9999984,295.999951,261.4554361,265.8817723,267.5124747,270.3520012,270.561817,206.7389323,224.8408276,224.8408191,224.8408017,204.0021465,214.766786,219.5859265,222.9470378,223.4152795,118.5113866,108.7380342,108.7380283,108.7380298,112.8228412,117.819507,115.74741,113.9867667,113.9761182,28.88942644,24.30000004,24.30000001,24.3,24.30004146,24.99597689,24.95387269,24.69670847,24.71523162
17,197.3322334,221.9999983,221.9999996,221.9999885,194.0648247,198.0210268,201.6663633,205.4481801,205.6755444,156.8540259,221.9999149,221.9999848,221.9999178,163.2957871,170.8360221,180.0895166,187.1444093,188.0021713,93.78248686,108.7380325,108.7380283,108.7380298,108.9062367,110.2255219,110.9311316,110.9035464,111.2455437,26.42352336,24.30000006,24.30000001,24.3,24.30003943,24.85461314,24.80983651,24.6447178,24.64934852
23,23.337912,31.99999973,31.99999998,31.99999986,31.99925871,28.1219029,29.33992192,30.16865743,30.23732311,23.19123034,31.99999936,31.99999997,31.99999996,31.9996498,27.59073724,29.06946832,30.00340753,30.0268919,18.71804377,31.99999824,31.99999999,31.99999991,31.99975304,27.13465116,28.55698104,29.66405241,29.73118265,9.998039966,24.2999999,24.29999989,24.30000002,24.30014777,19.99285334,20.38786959,21.64384492,21.60436855
20,379.2148339,339.2800135,339.2800101,339.2793306,372.3259797,373.4531574,368.4718803,364.7578944,364.30724,285.3030383,224.8408306,224.8408198,224.8408055,266.9738896,267.5569194,256.5399416,248.4610574,247.7313445,154.0613737,108.7380362,108.7380283,108.7380291,115.4625093,123.6143051,119.1778954,116.3394405,115.691857,30.47612511,24.30000003,24.30000001,24.3,24.29984078,25.07192454,25.07736019,24.74353225,24.76693426
18,101.6469865,120.9999992,120.9999999,120.9999978,109.4023841,106.7858442,110.6112276,113.3672759,113.5608822,87.55871615,120.9999974,120.9999998,120.9999993,104.3621136,99.19488197,106.0217616,110.3095699,110.5528378,56.62297356,108.7380195,108.7380279,108.7380273,93.68450638,83.68176203,89.58362317,93.8373097,94.3889869,20.50525286,24.30000009,24.30000001,24.3,24.29987702,24.35292455,24.3949623,24.43563787,24.41342482
22,413.8251152,339.2800151,339.2800106,339.2793268,407.078576,407.1329907,399.1664785,391.4423996,390.6569886,309.9727341,224.8408311,224.8408199,224.8408098,285.4790221,280.5780212,263.9473687,252.5900397,251.6249394,164.4351297,108.7380366,108.7380283,108.7380287,116.2097005,124.7087613,119.8708046,116.6299263,116.0321727,30.4881742,24.30000003,24.30000001,24.3,24.29995404,25.08797846,25.08350778,24.7526118,24.77914152
15,8.209207379,11.99999987,11.99999999,11.99999998,11.99999415,11.0142928,10.97447315,11.31759821,11.34120015,8.487084476,11.99999972,11.99999999,11.99999999,11.99999758,11.0180741,10.94539927,11.28959006,11.30452352,8.464941153,11.99999934,12,11.99999999,11.99999872,11.00609849,10.8633207,11.26277666,11.2772273,4.977405471,11.99999984,11.99999998,12,11.99999939,10.73850214,10.23373893,10.83715613,10.86298012
18,268.9757117,296.9999949,296.9999984,296.9999496,262.4096001,266.8167771,268.3329074,271.2154418,271.3305814,207.4125537,224.8408276,224.8408191,224.8408018,204.4378843,215.3331966,219.9446817,223.337399,223.6753524,118.8335008,108.7380342,108.7380283,108.7380298,112.7336414,117.936017,115.7769282,114.0045089,114.0274677,28.91421171,24.30000004,24.30000001,24.3,24.29994439,24.99207063,24.94429177,24.69928143,24.716267
18,432.1127158,339.2800158,339.2800107,339.2794006,425.6744873,424.9396628,415.2822227,404.6301338,403.9119299,323.0668972,224.8408314,224.8408199,224.84081,295.3596161,286.8190722,267.0998888,254.3759045,253.387827,169.7994105,108.7380368,108.7380283,108.7380286,116.1984673,125.211044,120.2062368,116.8794144,116.1479173,30.41023227,24.30000003,24.30000001,24.3,24.29995648,25.07836053,25.10972755,24.75806763,24.78052802
17,183.0345121,206.9999985,206.9999996,206.9999909,181.0665452,184.4178899,188.2747775,192.0155645,192.1939891,146.6982893,206.9999824,206.9999977,206.9999898,154.8995681,161.0946625,170.3924867,177.4233078,178.2233693,88.53627565,108.7380321,108.7380282,108.7380297,107.9757047,107.907973,109.383795,109.8875335,110.4054073,25.75548394,24.30000006,24.30000001,24.3,24.30006874,24.81832868,24.77748599,24.62613796,24.63134778
11,52.51289021,66.99999951,66.99999994,66.99999937,65.39647421,58.76343305,61.3713889,63.04981547,63.16554629,48.96602711,66.99999873,66.99999992,66.99999982,65.28222882,56.41396115,60.1197852,62.30427024,62.34382454,34.51035228,66.99999475,66.99999995,66.99999939,64.48447697,53.21960824,57.21246406,59.90886188,60.07678664,15.32943644,24.3000001,24.3,24.3,24.29991414,23.31597182,23.54807572,23.95242314,23.89638102
22,39.64147004,51.9999996,51.99999996,51.99999963,51.82751247,45.56938385,47.65418694,48.98166136,49.07590405,37.97579922,51.999999,51.99999994,51.9999999,51.90778829,44.13347498,46.91456344,48.53910515,48.57228301,27.93902618,51.99999666,51.99999997,51.99999971,51.8716216,42.51694972,45.40991226,47.36296807,47.49546823,13.36818224,24.30000009,24.29999999,24.3,24.30009081,22.54763031,22.88176942,23.53054863,23.47149915
21,260.3675081,287.9999959,287.9999987,287.9999604,254.0969325,258.5200232,260.365127,263.547116,263.6223401,201.350664,224.8408272,224.8408189,224.8408022,199.7504802,210.4544827,215.9269257,220.073423,220.5328404,115.9235852,108.7380341,108.7380283,108.7380299,112.3571494,117.2425329,115.3173329,113.7332881,113.7770621,28.68348768,24.30000004,24.30000001,24.3,24.2999536,24.97860147,24.93657717,24.6954491,24.71041869
24,393.6295502,339.2800142,339.2800104,339.2793808,386.3735029,387.4923037,381.2946853,376.0738216,375.4699102,295.5608705,224.8408309,224.8408198,224.8408105,274.9768167,273.1864874,259.8330793,250.310491,249.432297,158.4180429,108.7380364,108.7380283,108.738029,115.6267735,124.0900417,119.4720633,116.4123045,115.8404333,30.50695072,24.30000003,24.30000001,24.3,24.29986009,25.07917286,25.08330577,24.74813024,24.77327053
18,32.17157168,42.99999966,42.99999997,42.99999975,42.99911615,37.68391629,39.41839752,40.5200009,40.6004528,31.33463505,42.99999916,42.99999995,42.99999993,42.99807923,36.71148688,38.92199345,40.22608136,40.25136827,23.86733742,42.99999746,42.99999998,42.99999982,42.99979952,35.73405589,37.96216508,39.51280438,39.60867007,11.98859051,24.30000006,24.29999997,24.30000001,24.29993948,21.75836508,22.15530088,23.03637067,22.97456242


==> ire_datasets_stats.csv <==
x,y
1,6.228
2,6.522
3,6.501
4,8.739
5,10.299
6,6.894
7,6.393
8,8.277
9,6.39
10,6.945
11,6.825
12,6.441
13,10.74
14,8.115
15,7.002
16,6.111
17,6.369
18,6.606
19,6.816
20,6.309
21,19.428
22,6.411
23,6.276
24,6.996
25,10.2
26,6.258
27,6.369
28,7.158
29,7.884
30,6.486
31,6.444
32,12.738
33,6.705
34,6.783
35,6.327
36,7.884
37,6.816
38,6.852
39,6.186
40,7.524
41,10.893
42,7.35
43,6.606
44,7.59
45,6.165
46,7.113
47,7.725
48,6.6
49,6.792
50,6.57
51,6.222
52,6.654
53,7.266
54,7.002
55,7.608
56,6.081
57,6.24
58,6.657
59,7.137
60,6.96
61,6.927
62,7.173
63,7.359
64,6.774
65,8.112
66,6.666
67,6.393
68,6.852
69,7.686
70,6.597
71,6.402
72,6.417
73,6.51
74,7.146
75,6.372
76,6.342
77,6.324
78,7.074
79,8.115
80,6.516
81,8.457
82,8.415
83,6.924
84,6.534
85,6.615
86,7.338
87,7.197
88,9.825
89,6.135
90,6.858
91,6.558
92,6.876
93,6.306
94,6.795
95,7.242
96,6.837
97,6.579
98,6.954
99,6.432
100,10.068
101,6.951
102,6.531
103,8.241
104,7.17
105,6.642
106,7.056
107,7.818
108,6.858
109,6.564
110,6.414
111,6.714
112,8.619
113,6.552
114,8.682
115,7.764
116,6.273
117,6.954
118,7.122
119,6.801
120,6.837
121,7.341
122,7.362
123,11.49
124,6.504
125,7.503
126,30.837
127,6.816
128,7.725
129,6.612
130,6.675
131,6.285
132,6.462
133,6.639
134,7.302
135,7.371
136,6.267
137,6.519
138,6.531
139,8.058
140,7.476
141,8.295
142,8.616
143,8.127
144,6.783
145,6.786
146,7.026
147,6.474
148,9.324
149,6.99
150,7.746
151,6.561
152,6.558
153,6.717
154,7.254
155,7.5
156,8.028
157,9.459
158,15.435
159,8.046
160,6.681
161,7.245
162,6.657
163,6.558
164,7.122
165,7.272
166,6.282
167,8.487
168,6.156
169,6.57
170,7.299
171,6.084
172,90.489
173,6.393
174,6.942
175,14.604
176,9.783
177,7.335
178,6.36
179,6.684
180,6.51
181,7.347
182,6.357
183,6.798
184,9.531
185,7.479
186,6.813
187,6.948
188,6.036
189,7.983
190,8.262
191,7.263
192,6.492
193,6.918
194,11.133
195,7.125
196,6.624
197,6.825
198,6.786
199,7.695
200,6.636
201,8.442
202,6.753
203,10.422
204,6.483
205,6.987
206,7.266
207,6.84
208,6.252
209,7.824
210,6.81
211,6.192
212,6.294
213,6.408
214,6.54
215,6.723
216,7.437
217,6.78
218,7.239
219,6.675
220,6.951
221,7.062
222,6.123
223,23.172
224,7.35
225,8.088
226,47.505
227,7.08
228,10.809
229,6.357
230,8.709
231,8.247
232,7.074
233,6.396
234,8.163
235,12.201
236,6.573
237,6.972
238,10.488
239,8.226
240,6.489
241,6.816
242,6.768
243,6.771
244,6.756
245,6.363
246,6.639
247,6.615
248,9.615
249,6.36
250,6.36
251,6.678
252,21.327
253,6.903
254,6.243
255,7.098
256,6.909
257,7.782
258,8.703
259,22.68
260,6.282
261,6.504
262,6.363
263,6.528
264,24.36
265,6.318
266,6.426
267,6.318
268,6.687
269,8.442
270,7.443
271,6.393
272,7.833
273,9.147
274,7.716
275,6.309
276,7.644
277,6.438
278,7.455
279,6.156
280,32.388
281,10.791
282,6.528
283,13.836
284,23.523
285,6.651
286,6.69
287,7.554
288,6.78
289,6.996
290,7.263
291,6.345
292,13.593
293,7.686
294,6.399
295,11.283
296,7.824
297,6.303
298,7.203
299,7.059
300,7.239
301,6.786
302,6.426
303,7.107
304,6.855
305,7.869
306,9.51
307,7.881
308,7.338
309,6.909
310,6.378
311,6.492
312,10.14
313,7.221
314,6.855
315,6.807
316,9.603
317,7.428
318,7.323
319,17.763
320,6.702
321,6.558
322,6.849
323,6.36
324,7.164
325,11.136
326,6.216
327,7.506
328,8.676
329,7.287
330,7.362
331,6.282
332,7.494
333,8.109
334,8.28
335,7.2
336,7.866
337,7.692
338,6.192
339,6.36
340,7.656
341,7.296
342,6.258
343,7.902
344,7.764
345,7.704
346,6.315
347,6.513
348,7.368
349,6.36
350,6.903
351,6.576
352,6.366
353,6.33
354,6.651
355,10.497
356,6.594
357,6.516
358,7.164
359,7.533
360,6.177
361,6.564
362,7.884
363,7.623
364,6.351
365,6.909
366,6.558
367,6.579
368,9.12
369,6.669
370,6.348
371,7.161
372,6.804
373,8.187
374,7.089
375,6.198
376,7.119
377,7.311
378,6.36
379,7.371
380,7.02
381,6.789
382,6.951
383,7.944
384,6.411
385,6.411
386,6.294
387,6.879
388,6.501
389,7.557
390,7.464
391,8.028
392,9.102
393,7.263
394,6.777
395,7.518
396,6
397,8.238
398,6.807
399,6.477
400,6.552
401,8.298
402,7.335
403,7.035
404,10.392
405,12.042
406,7.011
407,7.713
408,8.082
409,7.539
410,6.525
411,6.927
412,6.294
413,8.946
414,6.633
415,6.963
416,9.747
417,7.161
418,7.563
419,6.564
420,6.813
421,6.837
422,6.24
423,6.66
424,7.623
425,6.444
426,6.816
427,6.471
428,8.289
429,8.865
430,7.491
431,6.465
432,6.774
433,8.601
434,7.47
435,7.776
436,10.683
437,6.147
438,6.54
439,6.846
440,8.073
441,6.675
442,6.207
443,6.681
444,6.903
445,6.561
446,8.736
447,6.702
448,6.444
449,6.915
450,7.167
451,7.863
452,6.681
453,6.306
454,6.492
455,6.519
456,7.323
457,6.855
458,7.026
459,8.241
460,7.698
461,6.36
462,6.657
463,7.329
464,8.394
465,7.275
466,9.453
467,6.132
468,6.453
469,7.599
470,7.035
471,6.513
472,10.911
473,9.957
474,6.225
475,6.474
476,6.453
477,8.112
478,6.696
479,6.3
480,7.065
481,18.705
482,6
483,10.674
484,6.879
485,6.363
486,7.317
487,6.585
488,7.524
489,6.189
490,6.45
491,6.159
492,6.519
493,6.519
494,6.132
495,6.852
496,6.561
497,6.582
498,6.582
499,8.067
500,7.683
501,6.315
502,8.025
503,7.293
504,6.75
505,6.705
506,23.268
507,7.116
508,6.138
509,6.639
510,6.474
511,6.846
512,7.911
513,6.942
514,6.783
515,6.852
516,6.723
517,6.21
518,6.777
519,6.834
520,16.797
521,6.276
522,6.609
523,6.912
524,6.765
525,7.188
526,6.945
527,6.555
528,6.396
529,6.639
530,7.41
531,7.104
532,7.542
533,6.243
534,12.639
535,8.715
536,6.912
537,7.14
538,7.395
539,9.435
540,6.261
541,7.149
542,6.525
543,7.353
544,7.311
545,6.903
546,7.353
547,9.597
548,7.308
549,6.402
550,6.543
551,7.134
552,7.233
553,8.811
554,6.378
555,6.519
556,6.759
557,11.55
558,8.715
559,6.963
560,7.182
561,6.438
562,7.284
563,6.57
564,7.479
565,6.492
566,6.054
567,6.351
568,8.349
569,6.495
570,16.884
571,6.993
572,13.077
573,6.195
574,6.756
575,6.591
576,8.415
577,6.03
578,6.582
579,6.54
580,8.694
581,12.627
582,10.71
583,7.26
584,7.434
585,6.207
586,6.162
587,6.72
588,6.318
589,6.27
590,7.026
591,6.855
592,8.46
593,6.282
594,6.225
595,6.69
596,7.95
597,7.725
598,6.726
599,7.215
600,7.647
601,6.726
602,6.432
603,7.422
604,6.648
605,6.564
606,8.232
607,6.471
608,24.687
609,6.624
610,6.174
611,6.231
612,7.494
613,6.663
614,7.164
615,6.666
616,7.944
617,7.146
618,7.227
619,8.094
620,7.029
621,6.339
622,7.071
623,7.086
624,6.576
625,6.456
626,6.138
627,6
628,6.729
629,6.039
630,6.765
631,8.016
632,6.945
633,7.626
634,8.523
635,6.303
636,7.197
637,8.484
638,6.624
639,7.185
640,6.915
641,6.915
642,7.404
643,7.068
644,6.702
645,6.6
646,7.212
647,6.849
648,8.829
649,7.257
650,6.117
651,6.993
652,7.305
653,6.9
654,7.128
655,7.707
656,10.203
657,11.874
658,10.806
659,6.594
660,7.566
661,6.846
662,6.513
663,7.584
664,6.309
665,6.612
666,6.858
667,7.164
668,6.366
669,6.327
670,7.374
671,7.305
672,6.963
673,6.507
674,7.347
675,7.677
676,6.489
677,6.453
678,8.142
679,9.255
680,16.485
681,6.645
682,6.024
683,7.47
684,7.449
685,6.315
686,8.181
687,6.762
688,7.782
689,7.074
690,8.412
691,6.108
692,6.054
693,10.062
694,7.374
695,7.845
696,6.657
697,9.723
698,6.516
699,6.504
700,6.573
701,7.05
702,8.097
703,6.978
704,6.108
705,7.059
706,7.458
707,7.29
708,7.392
709,7.947


==> runtime_from_customers_convex_final.csv <==
x,y
1,2.17
2,0.85234
3,0.82246
4,0.79723
5,0.79179
6,0.82937
7,0.9086
8,0.792
9,0.79608
10,0.78811
11,0.83298
12,0.88193
13,0.84614
14,0.86871
15,0.8859
16,0.81044
17,0.88789
18,0.82837
19,0.86671
20,0.8538
21,0.93432
22,0.87739
23,0.90928
24,0.88319
25,0.86759
26,0.84345
27,0.99678
28,0.87767
29,0.90304
30,0.94895
31,0.90206
32,0.89491
33,0.91453
34,0.89376
35,0.91988
36,0.95278
37,0.90706
38,0.97031
39,0.9861
40,0.93932
41,0.94236
42,0.94449
43,0.93719
44,0.99965
45,1.018
46,0.99447
47,1.0061
48,1.0195
49,0.99058
50,0.98894
51,1.0284
52,1.0541
53,1.008
54,1.0562
55,1.1228
56,1.0305
57,1.0338
58,1.0538
59,1.0651
60,1.0196
61,1.1156
62,1.1053
63,1.088
64,1.0702
65,1.0805
66,1.1711
67,1.149
68,1.1566
69,1.2355
70,1.1608
71,1.1729
72,1.205
73,1.1719
74,1.2015
75,1.1887
76,1.1831
77,1.1949
78,1.2622
79,1.1971
80,1.2656
81,1.2177
82,1.2425
83,1.2145
84,1.2562
85,1.3092
86,1.2604
87,1.4341
88,1.2207
89,1.3176
90,1.3224
91,1.266
92,1.3183
93,1.2506
94,1.3025
95,1.2879
96,1.3342
97,1.3306
98,1.3781
99,1.3316
100,1.4044
101,1.3658
102,1.5132
103,1.3594
104,1.5466
105,1.3742
106,1.4892
107,1.4335
108,1.4923
109,1.3931
110,1.4323
111,1.3902
112,1.483
113,1.3974
114,1.4354
115,1.468
116,1.5077
117,1.458
118,1.5026
119,1.52
120,1.5299
121,1.508
122,1.5561
123,1.612
124,1.4571
125,1.5448
126,1.5456
127,1.5208
128,1.5379
129,1.5725
130,1.5252
131,1.5809
132,1.5284
133,1.6256
134,1.6591
135,1.5638
136,1.5901
137,1.6165
138,1.5941
139,1.5868
140,1.6551
141,1.7459
142,1.6328
143,1.6606
144,1.6431
145,1.6426
146,1.6479
147,1.6165
148,1.659
149,1.6795
150,1.6554
151,1.7065
152,1.6859
153,1.7693
154,1.711
155,1.7939
156,1.9371
157,1.8
158,1.7852
159,1.7507
160,1.7357
161,1.745
162,1.7359
163,1.7447
164,1.9212
165,1.6905
166,1.7447
167,1.8156
168,1.7664
169,1.7876
170,1.8186
171,1.922
172,1.7931
173,1.8014
174,1.8044
175,1.9363
176,1.8206
177,1.8748
178,1.9787
179,1.8317
180,1.834
181,1.9478
182,1.877
183,1.9317
184,2.028
185,1.9321
186,1.8808
187,1.8892
188,1.8515
189,1.8787
190,1.8713
191,1.9617
192,1.9481
193,1.9758
194,2.0087
195,1.9424
196,2.0023
197,2.084
198,2.0109
199,2.0033
200,2.0551
201,2.2385
202,2.0146
203,2.1049
204,2.027
205,2.0215
206,2.021
207,2.0461
208,2.06
209,2.0696
210,2.0733
211,2.0943
212,2.258
213,2.0352
214,2.081
215,2.0988
216,2.1882
217,2.2343
218,2.1574
219,2.1608
220,2.1545
221,2.284
222,2.1785
223,2.18
224,2.1319
225,2.3394
226,2.2495
227,2.2029
228,2.2746
229,2.1535
230,2.3403
231,2.2557
232,2.2734
233,2.2395
234,2.2161
235,2.3874
236,2.3082
237,2.2412
238,2.3291
239,2.2457
240,2.3518
241,2.5462
242,2.3758
243,2.2754
244,2.3901
245,2.366
246,2.3255
247,2.4068
248,2.4786
249,2.3514
250,2.3935
251,2.4873
252,2.3607
253,2.4815
254,2.6222
255,2.4502
256,2.4516
257,2.4489
258,2.4589
259,2.4502
260,2.4502
261,2.5161
262,2.47
263,2.5153
264,2.5525
265,2.5129
266,2.5718
267,2.5778
268,2.4712
269,2.5192
270,2.4722
271,2.5771
272,2.5205
273,2.7012
274,2.5387
275,2.6415
276,2.505
277,2.5901
278,2.6892
279,2.6274
280,2.6394
281,2.6708
282,2.5952
283,2.7224
284,2.8141
285,2.8474
286,2.7948
287,2.7209
288,2.6634
289,2.6899
290,2.7682
291,2.7269
292,2.9133
293,2.7432
294,2.739
295,2.6961
296,2.9377
297,2.993
298,2.782
299,2.8316
300,2.8374
301,2.8134
302,2.8381
303,2.8579
304,2.7984
305,2.8952
306,2.8628
307,3.045
308,2.8997
309,2.9551
310,2.8871
311,2.9633
312,3.0977
313,2.9773
314,3.0071
315,2.9397
316,3.1047
317,2.948
318,2.9761
319,3.0181
320,3.0889
321,3.1275
322,3.0134
323,3.0058
324,3.1166
325,3.1588
326,3.1808
327,3.2095
328,3.2246
329,3.2732
330,3.3736
331,3.0769
332,7.4301
333,12.729
334,3.4778
335,3.1691
336,3.1542
337,3.1477
338,3.2487
339,3.1899
340,3.2165
341,3.1531
342,3.4058
343,3.4132
344,3.4218
345,3.1571
346,3.2223
347,3.3113
348,3.3004
349,3.4711
350,3.6856
351,3.2146
352,3.2635
353,3.1989
354,3.2659
355,3.4938
356,3.552
357,3.5435
358,3.3985
359,3.3845
360,3.4718
361,3.4951
362,3.4495
363,3.5689
364,4.0008
365,3.4846
366,3.4199
367,3.3264
368,3.456
369,3.5685
370,3.4861
371,3.6019
372,3.8461
373,3.4432
374,3.4243
375,3.5257
376,3.5023
377,3.8432
378,3.8524
379,3.7056
380,3.6572
381,3.6815
382,3.4898
383,3.5476
384,3.7295
385,3.7669
386,3.8819
387,3.761
388,3.6709
389,3.7266
390,3.9057
391,3.6091
392,3.8084
393,3.9402
394,3.8798
395,3.8638
396,3.9113
397,3.8797
398,3.7456
399,3.7185
400,3.7424
401,4.008
402,4.0694
403,3.9498
404,3.7673
405,3.7098
406,3.7407
407,3.7579
408,3.9879
409,4.0734
410,3.7989
411,3.7941
412,3.8135
413,3.9388
414,3.8423
415,3.8145
416,4.1343
417,3.9466
418,4.1232
419,3.9691
420,4.003
421,3.915
422,4.0651
423,4.0474
424,3.9179
425,4.1502
426,4.1099
427,4.7824
428,4.6768
429,4.3655
430,4.7138
431,4.2401
432,4.5557
433,4.3922
434,5.3662
435,4.4327
436,4.5488
437,4.4058
438,5.3231
439,4.5345
440,5.072
441,4.8129
442,4.4335
443,5.525
444,4.7489
445,4.4273
446,5.4084
447,5.4901
448,6.3853
449,5.5952
450,5.369
451,4.7981
452,7.4319
453,4.5238
454,6.2501
455,4.9606
456,4.7357
457,5.1353
458,4.7855
459,7.9452
460,7.6089
461,6.0531
462,4.5978
463,8.2977
464,5.5545
465,5.1763
466,5.0989
467,6.0688
468,7.3448
469,6.1148
470,5.579
471,7.0899
472,5.1375
473,5.1665
474,5.6118
475,5.1509
476,7.2177
477,5.8463
478,5.3971
479,6.6039
480,5.5991
481,6.0091
482,6.3258
483,5.1319
484,5.1816
485,5.1304
486,5.0592
487,5.5342
488,4.8994
489,5.1122
490,4.8967
491,6.5728
492,6.2462
493,5.6118
494,5.54
495,5.3703
496,5.1213
497,5.6009
498,5.8282
499,4.9204
500,5.849
501,3.6054
502,3.4337
503,3.5579
504,3.5186
505,3.5105
506,3.4897
507,3.5918
508,3.705
509,3.7482
510,3.7828
511,3.6979
512,3.6178
513,3.6594
514,3.6153
515,3.6858
516,3.729
517,3.9585
518,3.7292
519,3.6652
520,3.8558
521,3.7083
522,3.7448
523,3.6251
524,3.8889
525,3.8944
526,3.6371
527,3.6095
528,3.6506
529,3.6474
530,3.8892
531,4.0381
532,3.7879
533,3.8945
534,3.7145
535,3.6936
536,3.7056
537,3.8181
538,4.0441
539,3.8568
540,3.7918
541,3.7982
542,3.709
543,3.8586
544,3.9401
545,3.9791
546,3.8358
547,3.8665
548,3.7785
549,3.8331
550,3.8527
551,3.8887
552,3.9692
553,3.8807
554,3.9004
555,3.9865
556,3.884
557,4.0818
558,3.8199
559,3.9102
560,3.9323
561,3.8968
562,3.8533
563,3.9535
564,3.8743
565,4.0415
566,3.9637
567,3.892
568,3.8881
569,3.8967
570,4.0069
571,3.8934
572,3.9899
573,3.9171
574,3.8365
575,4.0034
576,4.0508
577,4.0783
578,4.1572
579,4.167
580,4.1334
581,3.9566
582,3.9834
583,3.9782
584,4.0594
585,3.9151
586,3.9922
587,4.287
588,4.1568
589,4.134
590,4.1206
591,4.0995
592,4.0982
593,4.1557
594,4.1795
595,4.3208
596,4.3795
597,4.28
598,4.329
599,4.3469
600,4.1144
601,4.3254
602,4.3628
603,4.3074
604,4.3431
605,4.3629
606,4.1367
607,4.2175
608,4.2574
609,4.3378
610,4.1842
611,4.3925
612,4.3889
613,4.2932
614,4.3499
615,4.0729
616,4.105
617,4.3261
618,4.3311
619,4.231
620,4.2953
621,4.4946
622,4.2889
623,4.3446
624,4.2908
625,4.1997
626,4.619
627,4.4267
628,4.3173
629,4.3187
630,4.26
631,4.2815
632,4.428
633,4.3279
634,4.3575
635,4.3719
636,4.3912
637,4.4784
638,4.7116
639,4.4519
640,4.2679
641,4.352
642,4.386
643,4.7614
644,4.3497
645,4.3227
646,4.2742
647,4.4127
648,4.4725
649,4.6657
650,4.3161
651,4.383
652,4.3586
653,4.4256
654,4.5006
655,4.4705
656,4.2831
657,4.4254
658,4.4769
659,4.4011
660,4.5302
661,4.4526
662,4.3891
663,4.5467
664,4.3665
665,4.4409
666,4.4914
667,4.4863
668,4.5287
669,4.4246
670,4.4496
671,4.3866
672,4.409
673,4.5862
674,4.4954
675,4.5934
676,4.5006
677,4.5948
678,4.7327
679,4.5945
680,4.6593
681,4.5723
682,4.5654
683,4.6761
684,4.8736
685,4.7596
686,4.6851
687,4.48
688,4.7267
689,4.5819
690,4.6351
691,4.8422
692,4.7382
693,4.6993
694,4.8478
695,4.5664
696,4.6161
697,4.6436
698,4.6599
699,4.6374
700,4.7996
701,4.7268
702,4.7439
703,4.8286
704,4.7194
705,4.697
706,4.7329
707,4.6597
708,4.782
709,4.6948
710,4.812
711,4.8215
712,5.0025
713,5.1198
714,4.7297
715,4.9836
716,5.2747
717,5.2398
718,4.8139
719,4.8441
720,4.9076
721,5.0503
722,5.2006
723,5.2055
724,5.0261
725,4.9821
726,4.7951
727,4.9213
728,4.9226
729,4.8783
730,4.7716
731,4.7556
732,4.9104
733,5.1262
734,5.0918
735,4.8964
736,4.8102
737,4.8378
738,4.8652
739,4.8412
740,4.9258
741,5.1215
742,5.1919
743,5.1533
744,5.0363
745,4.99
746,5.0265
747,5.0571
748,5.0154
749,4.97
750,5.0585
751,5.1276
752,5.1044
753,5.1476
754,4.8365
755,4.919
756,5.0059
757,4.8785
758,4.9524
759,5.0049
760,5.3015
761,5.1833
762,5.0446
763,5.3099
764,5.0867
765,5.242
766,5.1387
767,5.1392
768,5.0424
769,5.133
770,5.0203
771,5.0022
772,5.164
773,5.071
774,5.088
775,5.1369
776,5.2094
777,5.1619
778,5.2152
779,5.2283
780,5.3407
781,5.2313
782,5.2048
783,5.4231
784,5.3838
785,5.4207
786,5.2276
787,5.3582
788,5.2216
789,5.1036
790,5.0832
791,5.2213
792,5.5177
793,5.2385
794,5.2801
795,5.1443
796,5.3735
797,5.372
798,5.3354
799,5.2205
800,5.1665
801,5.264
802,5.1464
803,5.2288
804,5.0026
805,5.181
806,5.1356
807,5.1429
808,5.1375
809,5.0574
810,5.2025
811,5.2132
812,5.2032
813,5.261
814,5.2149
815,5.4001
816,5.4487
817,5.5172
818,5.4162
819,5.3449
820,5.3441
821,5.3601
822,5.4836
823,5.2993
824,5.4343
825,5.3416
826,5.3177
827,5.629
828,5.3509
829,5.4388
830,5.3253
831,5.6296
832,5.4308
833,5.5585
834,5.217
835,5.3433
836,5.4868
837,5.6016
838,5.4201
839,5.4097
840,5.6371
841,5.7387
842,5.4213
843,5.3975
844,5.4213
845,5.5743
846,5.3779
847,5.3742
848,5.3449
849,5.4683
850,5.3882
851,5.4046
852,5.4157
853,5.4527
854,5.4835
855,5.499
856,5.3838
857,5.3943
858,5.5197
859,5.4372
860,5.456
861,5.6426
862,5.513
863,5.5427
864,5.4471
865,5.4822
866,5.4774
867,5.5191
868,5.4789
869,5.6405
870,5.5503
871,5.4956
872,5.5064
873,5.5873
874,5.5429
875,5.7159
876,5.5801
877,5.5078
878,5.6036
879,5.609
880,5.4686
881,5.6119
882,5.6137
883,5.5284
884,5.5825
885,5.7056
886,5.5608
887,5.5529
888,5.6033
889,5.6193
890,5.7399
891,5.6328
892,5.5579
893,5.7656
894,5.8217
895,5.8138
896,6.1412
897,5.901
898,5.8088
899,5.836
900,6.1983
901,6.1162
902,5.8717
903,5.8476
904,5.821
905,5.9141
906,6.0658
907,5.8399
908,5.9205
909,6.0561
910,6.1173
911,5.9738
912,5.9158
913,5.9655
914,6.2148
915,6.1979
916,5.9487
917,5.8088
918,5.8909
919,5.874
920,5.6762
921,5.7059
922,6.0194
923,5.8208
924,5.8295
925,5.7813
926,5.8107
927,5.974
928,5.8503
929,5.9145
930,5.8566
931,5.8794
932,5.9381
933,5.9859
934,5.8209
935,5.9301
936,5.9662
937,5.9318
938,6.0028
939,5.9439
940,5.9188
941,5.8527
942,5.9283
943,5.8632
944,5.9522
945,5.9985
946,5.9588
947,5.8691
948,5.9445
949,5.9971
950,5.9993
951,6.0071
952,5.9545
953,5.899
954,6.0479
955,6.0721
956,5.9916
957,6.071
958,6.0966
959,6.0532
960,6.1619
961,6.1439
962,6.0713
963,6.0141
964,6.0433
965,6.0733
966,6.077
967,6.1222
968,6.3102
969,6.3111
970,6.5362
971,6.374
972,6.1276
973,6.443
974,6.5148
975,6.148
976,6.3858
977,6.2589
978,6.3175
979,6.6123
980,6.3672
981,6.239
982,6.7495
983,6.5047
984,6.4515
985,6.1228
986,6.435
987,6.365
988,6.3551
989,6.4496
990,6.7162
991,6.2907
992,6.253
993,6.2229
994,6.2018
995,6.1672
996,6.195
997,6.1831
998,6.0287
999,6.1887
1000,6.1875
1001,6.2072
1002,6.2658
1003,6.2531
1004,6.1663
1005,6.2841
1006,6.1973
1007,6.2101
1008,6.2974
1009,6.2501
1010,6.3519
1011,6.2963
1012,6.2175
1013,6.2776
1014,6.2407
1015,6.3678
1016,6.2513
1017,6.3961
1018,6.17
1019,6.3959
1020,6.4119
1021,6.3057
1022,6.2901
1023,6.2677
1024,6.3753
1025,6.3246
1026,6.2605
1027,6.4492
1028,6.4316
1029,6.3483
1030,6.2695
1031,6.4105
1032,6.4778
1033,6.4889
1034,6.3948
1035,6.5492
1036,6.5677
1037,6.4953
1038,6.6415
1039,6.7757
1040,6.589
1041,6.5884
1042,6.9944
1043,6.6851
1044,6.6371
1045,6.5979
1046,6.8898
1047,6.5549
1048,6.5073
1049,6.5927
1050,6.8119
1051,6.5388
1052,6.7591
1053,6.9206
1054,6.6406
1055,6.5085
1056,6.9915
1057,6.6067
1058,6.4433
1059,6.6926
1060,6.5003
1061,6.5616
1062,6.4758
1063,6.5802
1064,6.6155
1065,6.4378
1066,6.5531
1067,6.5879
1068,6.6857
1069,6.4782
1070,6.7176
1071,6.6627
1072,6.5894
1073,6.7058
1074,6.6599
1075,6.7157
1076,6.6865
1077,6.6953
1078,6.6865
1079,6.6258
1080,6.5582
1081,6.5511
1082,6.6658
1083,6.6084
1084,6.8234
1085,6.7004
1086,6.631
1087,6.7975
1088,6.6991
1089,6.7277
1090,6.6902
1091,6.6363
1092,6.7468
1093,6.7856
1094,6.8447
1095,6.7561
1096,6.7775
1097,6.7949
1098,6.8155
1099,6.7231
1100,6.948
1101,6.9142
1102,7.0361
1103,7.1834
1104,6.9685
1105,6.9179
1106,7.153
1107,7
1108,6.9801
1109,6.9086
1110,6.9571
1111,7.025
1112,6.8237
1113,6.8384
1114,7.31
1115,6.9475
1116,7.1862
1117,7.2012
1118,7.0272
1119,7.1043
1120,7.1199
1121,7.1676
1122,7.1533
1123,7.4791
1124,7.0273
1125,7.0181
1126,7.1184
1127,7.6199
1128,7.498
1129,6.9712
1130,7.0788
1131,7.006
1132,7.1397
1133,7.1217
1134,7.2052
1135,7.4649
1136,7.2098
1137,7.283
1138,7.3608
1139,7.6373
1140,7.0363
1141,6.9275
1142,6.8688
1143,7.0242
1144,7.1579
1145,7.0881
1146,7.3027
1147,7.2092
1148,7.411
1149,7.264
1150,7.2536
1151,7.2442
1152,7.2962
1153,7.2236
1154,6.972
1155,7.1209
1156,7.0704
1157,6.9646
1158,7.0929
1159,7.0044
1160,7.249
1161,7.2476
1162,7.2688
1163,7.1494
1164,7.1194
1165,7.1712
1166,7.286
1167,7.1453
1168,7.1956
1169,7.2648
1170,7.1373
1171,7.244
1172,7.1783
1173,7.1554
1174,7.3975
1175,7.193
1176,7.193
1177,7.2817
1178,7.1797
1179,7.3955
1180,7.289
1181,7.2284
1182,7.3136
1183,7.2868
1184,7.3417
1185,7.3283
1186,7.3847
1187,7.1987
1188,7.4723
1189,7.2562
1190,7.4969
1191,7.4722
1192,7.4892
1193,7.5097
1194,7.3782
1195,7.4505
1196,7.7838
1197,7.4275
1198,7.3692
1199,7.4917
1200,7.4393
1201,7.4347
1202,7.6293
1203,7.85
1204,7.5087
1205,7.4078
1206,7.5559
1207,7.4662
1208,7.3529
1209,7.4764
1210,7.444
1211,7.8841
1212,7.4112
1213,7.5362
1214,7.3692
1215,7.2493
1216,7.5035
1217,7.7738
1218,7.7779
1219,7.52
1220,7.5539
1221,7.5815
1222,7.4465
1223,7.7346
1224,7.4818
1225,7.4478
1226,7.6122
1227,7.4406
1228,7.6944
1229,7.854
1230,7.9396
1231,7.9548
1232,7.9948
1233,7.6615
1234,7.896
1235,7.507
1236,7.5444
1237,7.5759
1238,7.5321
1239,7.5083
1240,7.5398
1241,8.2379
1242,7.9515
1243,8.0938
1244,7.5693
1245,7.8862
1246,7.8337
1247,7.8362
1248,7.6556
1249,7.8331
1250,7.7127
1251,7.7193
1252,7.8224
1253,7.8908
1254,7.6487
1255,7.7903
1256,7.8645
1257,7.7299
1258,7.8816
1259,7.8497
1260,7.7203
1261,7.8643
1262,7.9163
1263,7.7282
1264,7.8276
1265,7.8099
1266,7.8459
1267,7.8092
1268,7.8994
1269,7.7912
1270,7.7242
1271,7.7529
1272,7.7925
1273,7.9652
1274,7.8696
1275,7.8444
1276,7.8216
1277,7.8337
1278,7.9515
1279,7.9753
1280,7.8291
1281,7.9536
1282,7.9655
1283,7.8467
1284,7.8834
1285,7.9271
1286,7.9788
1287,7.8603
1288,7.7834
1289,7.8627
1290,8.108
1291,7.9974
1292,8.0537
1293,7.9478
1294,7.8719
1295,8.0309
1296,7.8989
1297,7.867
1298,8.1483
1299,8.0065
1300,8.0193
1301,7.9246
1302,7.818
1303,8.1309
1304,8.0956
1305,7.9415
1306,8.1082
1307,8.2362
1308,7.8711
1309,7.9612
1310,8.1026
1311,8.106
1312,8.1309
1313,8.0784
1314,8.0605
1315,8.1084
1316,8.1663
1317,7.9836
1318,8.1989
1319,8.2603
1320,8.1541
1321,8.0035
1322,8.0495
1323,8.1879
1324,8.1107
1325,8.1556
1326,8.2363
1327,8.1888
1328,8.179
1329,8.1891
1330,8.3291
1331,8.0748
1332,8.1784
1333,8.2073
1334,8.4791
1335,8.487
1336,8.8297
1337,8.5775
1338,8.5244
1339,8.2182
1340,8.1954
1341,8.3444
1342,8.3308
1343,8.2469
1344,8.3188
1345,8.496
1346,8.6267
1347,8.4546
1348,8.6245
1349,8.612
1350,8.5797
1351,8.5618
1352,8.9554
1353,8.3897
1354,8.5704
1355,8.8215
1356,8.4752
1357,8.5735
1358,8.8644
1359,8.3455
1360,8.5106
1361,8.4485
1362,8.4301
1363,8.2667
1364,8.4454
1365,8.4588
1366,8.4949
1367,8.3788
1368,8.3841
1369,8.3812
1370,8.4846
1371,8.5016
1372,8.4886
1373,8.3883
1374,8.4343
1375,8.262
1376,8.5012
1377,8.3575
1378,8.404
1379,8.5713
1380,8.4917
1381,8.4823
1382,8.4859
1383,8.5513
1384,8.4626
1385,8.429
1386,8.4991
1387,8.5682
1388,8.7106
1389,8.7368
1390,8.703
1391,8.8992
1392,8.9993
1393,8.8282
1394,9.0716
1395,8.6901
1396,8.774
1397,8.687
1398,8.868
1399,8.7607
1400,9.0273
1401,9.004
1402,8.9458
1403,9.0775
1404,8.8708
1405,9.3924
1406,8.7741
1407,9.091
1408,8.587
1409,8.5879
1410,8.4911
1411,8.6636
1412,8.6344
1413,8.5303
1414,8.6162
1415,8.8154
1416,8.6016
1417,8.7859
1418,8.5707
1419,8.8262
1420,8.6022
1421,8.6497
1422,8.7269
1423,8.757
1424,8.5819
1425,8.5089
1426,8.4891
1427,8.7341
1428,8.78
1429,8.7239
1430,8.8168
1431,8.7862
1432,8.8634
1433,8.7299
1434,9.0495
1435,8.9415
1436,8.7874
1437,8.8947
1438,8.9634
1439,9.3283
1440,9.9102
1441,8.8586
1442,9.4978
1443,9.1137
1444,9.1441
1445,9.1194
1446,9.2431
1447,8.8827
1448,9.5215
1449,9.2428
1450,9.1388
1451,9.4969
1452,9.0932
1453,9.2482
1454,9.4471
1455,9.0058
1456,9.0504
1457,8.9345
1458,8.9171
1459,8.932
1460,8.8505
1461,9.1203
1462,9.0452
1463,9.003
1464,8.8316
1465,8.9414
1466,9.0622
1467,8.9262
1468,8.7456
1469,8.888
1470,8.8352
1471,8.8101
1472,8.9135
1473,8.716
1474,8.9147
1475,8.9228
1476,8.9882
1477,8.9558
1478,9.0068
1479,8.8014
1480,8.8699
1481,9.1789
1482,9.167
1483,8.9779
1484,9.0724
1485,9.8641
1486,9.2579
1487,9.4066
1488,9.5044
1489,9.2591
1490,8.9968
1491,9.6631
1492,9.1626
1493,9.5683
1494,9.386
1495,9.3961
1496,9.3356
1497,9.3225
1498,9.2911
1499,9.2572
1500,9.1273
1501,9.6901
1502,9.4212
1503,9.741
1504,9.6097
1505,9.4697
1506,9.4791
1507,9.4908
1508,9.3699
1509,9.2801
1510,9.6035
1511,9.6011
1512,9.5972
1513,9.653
1514,9.6067
1515,9.6168
1516,9.6042
1517,9.681
1518,9.4717
1519,9.5211
1520,9.7382
1521,9.5637
1522,9.6286
1523,9.8063
1524,9.643
1525,9.7523
1526,9.5821
1527,9.746
1528,9.8172
1529,9.7173
1530,9.7678
1531,9.5828
1532,9.68
1533,9.6129
1534,9.7755
1535,9.5096
1536,9.8218
1537,9.8729
1538,9.9408
1539,9.8145
1540,9.9894
1541,9.7875
1542,9.8537
1543,9.8157
1544,9.9671
1545,9.7878
1546,9.8334
1547,10.019
1548,9.8511
1549,9.8736
1550,9.9458
1551,9.8904
1552,9.9838
1553,10.11
1554,10.129
1555,9.9069
1556,10.171
1557,9.8402
1558,9.9334
1559,9.9824
1560,9.8699
1561,9.6702
1562,9.9869
1563,10.143
1564,10.093
1565,10.057
1566,10.015
1567,9.9273
1568,9.7048
1569,9.8662
1570,9.9559
1571,10.202
1572,9.9405
1573,10.029
1574,10.033
1575,10.048
1576,10.115
1577,10.136
1578,10.192
1579,10.091
1580,9.9948
1581,10.131
1582,9.982
1583,10.164
1584,10.156
1585,10.228
1586,10.252
1587,10.018
1588,10.04
1589,10.253
1590,9.9996
1591,10.329
1592,10.257
1593,10.262
1594,10.407
1595,10.174
1596,10.228
1597,10.261
1598,10.098
1599,10.197
1600,10.236
1601,10.143
1602,10.161
1603,10.445
1604,10.254
1605,10.23
1606,10.278
1607,10.293
1608,10.16
1609,10.044
1610,10.117
1611,10.159
1612,10.22
1613,10.167
1614,10.256
1615,10.244
1616,10.287
1617,10.207
1618,10.385
1619,10.302
1620,10.447
1621,10.313
1622,10.311
1623,10.372
1624,10.421
1625,10.436
1626,10.291
1627,10.411
1628,10.322
1629,10.309
1630,10.561
1631,10.461
1632,10.493
1633,10.339
1634,10.38
1635,10.44
1636,10.464
1637,10.62
1638,10.396
1639,10.488
1640,10.495
1641,10.458
1642,10.532
1643,10.469
1644,10.567
1645,10.371
1646,10.602
1647,10.67
1648,10.459
1649,10.609
1650,10.537
1651,10.526
1652,10.475
1653,10.77
1654,10.708
1655,10.692
1656,10.584
1657,10.733
1658,10.473
1659,10.496
1660,10.475
1661,10.83
1662,10.721
1663,10.561
1664,10.617
1665,10.611
1666,10.7
1667,10.762
1668,10.583
1669,10.649
1670,10.813
1671,10.602
1672,10.645
1673,10.683
1674,10.764
1675,10.662
1676,10.764
1677,10.734
1678,10.77
1679,10.634
1680,10.62
1681,10.736
1682,10.863
1683,10.766
1684,10.69
1685,10.659
1686,10.793
1687,10.807
1688,10.802
1689,10.834
1690,10.718
1691,10.898
1692,10.803
1693,10.674
1694,10.75
1695,10.832
1696,10.841
1697,10.944
1698,10.816
1699,10.741
1700,10.859
1701,10.937
1702,10.816
1703,11.078
1704,10.898
1705,10.89
1706,10.746
1707,10.824
1708,10.806
1709,10.998
1710,10.856
1711,10.935
1712,11.222
1713,11.027
1714,11.114
1715,10.954
1716,10.893
1717,10.977
1718,10.991
1719,11.084
1720,10.997
1721,10.973
1722,11.217
1723,11.104
1724,11.076
1725,10.966
1726,10.744
1727,11.036
1728,11.039
1729,11.108
1730,11.241
1731,11.12
1732,11.125
1733,11.094
1734,11.02
1735,11.21
1736,10.986
1737,11.022
1738,11.006
1739,11.205
1740,11.138
1741,11.152
1742,11.209
1743,11.128
1744,11.27
1745,11.146
1746,11.386
1747,11.489
1748,11.167
1749,11.497
1750,10.938
1751,11.075
1752,11.221
1753,11.325
1754,11.289
1755,11.405
1756,11.473
1757,11.476
1758,11.398
1759,11.162
1760,11.236
1761,11.181
1762,11.257
1763,11.314
1764,11.339
1765,11.243
1766,11.261
1767,11.436
1768,11.341
1769,11.209
1770,11.428
1771,11.346
1772,11.332
1773,11.471
1774,11.235
1775,11.267
1776,11.191
1777,11.262
1778,11.321
1779,11.378
1780,11.307
1781,11.466
1782,11.38
1783,11.472
1784,11.412
1785,11.425
1786,11.491
1787,11.346
1788,11.474
1789,11.478
1790,11.552
1791,11.47
1792,11.359
1793,11.346
1794,11.578
1795,11.396
1796,11.268
1797,11.342
1798,11.44
1799,11.36
1800,11.5
1801,11.477
1802,11.532
1803,11.278
1804,11.568
1805,11.665
1806,11.551
1807,11.48
1808,11.619
1809,11.604
1810,11.38
1811,11.618
1812,11.561
1813,11.369
1814,11.573
1815,11.783
1816,11.588
1817,11.533
1818,11.524
1819,11.64
1820,11.877
1821,11.506
1822,11.583
1823,11.788
1824,11.8
1825,11.698
1826,11.752
1827,11.635
1828,11.673
1829,11.706
1830,11.646
1831,11.819
1832,11.999
1833,11.722
1834,11.843
1835,11.961
1836,11.846
1837,11.807
1838,11.841
1839,11.674
1840,11.688
1841,11.606
1842,11.803
1843,11.802
1844,11.774
1845,11.937
1846,11.776
1847,11.9
1848,11.982
1849,11.978
1850,11.795
1851,11.763
1852,11.859
1853,11.928
1854,11.674
1855,11.832
1856,12.032
1857,11.82
1858,11.838
1859,11.976
1860,11.995
1861,12.041
1862,12.001
1863,11.944
1864,11.974
1865,12.003
1866,11.979
1867,11.968
1868,12.061
1869,11.881
1870,12.068
1871,12.158
1872,11.976
1873,12.153
1874,11.964
1875,12.108
1876,11.963
1877,12.214
1878,12.08
1879,11.919
1880,12.113
1881,12.172
1882,11.799
1883,12.07
1884,12.108
1885,11.914
1886,12.201
1887,12.287
1888,11.947
1889,12.178
1890,12.241
1891,12.161
1892,12.157
1893,12.128
1894,12.101
1895,12.26
1896,12.277
1897,12.465
1898,12.32
1899,12.277
1900,12.432
1901,12.443
1902,12.208
1903,12.196
1904,12.186
1905,12.15
1906,12.215
1907,12.478
1908,12.488
1909,12.394
1910,12.291
1911,12.339
1912,12.27
1913,12.168
1914,12.489
1915,12.363
1916,12.259
1917,12.337
1918,12.354
1919,12.376
1920,12.394
1921,12.487
1922,12.249
1923,12.152
1924,12.248
1925,12.381
1926,12.251
1927,12.333
1928,12.499
1929,12.516
1930,12.422
1931,12.42
1932,12.392
1933,12.302
1934,12.5
1935,12.417
1936,12.395
1937,12.541
1938,12.575
1939,12.594
1940,12.345
1941,12.483
1942,12.527
1943,12.606
1944,12.656
1945,12.621
1946,12.477
1947,12.539
1948,12.606
1949,12.605
1950,12.547
1951,12.564
1952,12.499
1953,12.527
1954,12.702
1955,12.554
1956,12.599
1957,12.745
1958,12.698
1959,12.787
1960,12.527
1961,12.742
1962,12.581
1963,12.362
1964,12.662
1965,12.567
1966,12.768
1967,12.763
1968,12.788
1969,12.75
1970,12.816
1971,12.839
1972,12.677
1973,12.746
1974,12.76
1975,12.964
1976,12.755
1977,12.697
1978,12.613
1979,12.814
1980,12.713
1981,12.988
1982,12.532
1983,12.708
1984,12.723
1985,12.682
1986,12.831
1987,12.769
1988,12.693
1989,12.71
1990,12.756
1991,12.852
1992,12.732
1993,12.772
1994,12.975
1995,12.689
1996,12.699
1997,12.555
1998,12.599
1999,12.628
2000,12.734


==> swe_datasets_stats.csv <==
x,y
1,9.9
2,8.4
3,24
4,12
5,17.1
6,8.7
7,18
8,19.8
9,3
10,18.3
11,7.8
12,21
13,11.7
14,10.8
15,9
16,19.8
17,6
18,6.6
19,11.4
20,12
21,21.9
22,20.4
23,15
24,0.9
25,3.9
26,15
27,8.7
28,12.3
29,18.3
30,4.2
31,16.8
32,12.9
33,18.6
34,18.3
35,6.6
36,11.4
37,9.9
38,19.5
39,7.2
40,19.5
41,10.8
42,10.8
43,14.7
44,6.3
45,27
46,18
47,3.9
48,13.2
49,8.1
50,11.7
51,12
52,11.7
53,12.9
54,7.5
55,11.7
56,14.7
57,12
58,6
59,15
60,10.2
61,15.9
62,9.3
63,12.9
64,18.3
65,32.7
66,27.9
67,33.3
68,18.3
69,8.7
70,15
71,9.9
72,38.4
73,12
74,12
75,12
76,7.5
77,9.3
78,0.3
79,13.2
80,24
81,15
82,12.3
83,12
84,12.9
85,17.7
86,11.7
87,8.4
88,16.5
89,6.6
90,20.1
91,16.5
92,16.5
93,20.4
94,9.6
95,9.3
96,11.7
97,9
98,9
99,6
100,8.7
101,9
102,20.1
103,7.8
104,2.4
105,13.5
106,17.1
107,18
108,11.4
109,12.9
110,6
111,15
112,12.9
113,10.8
114,23.1
115,7.5
116,9.6
117,6.9
118,9.6
119,11.1
120,14.1
121,0.9
122,11.4
123,12.9
124,10.5
125,10.2
126,17.1
127,9.9
128,14.7
129,18
130,10.8
131,9.3
132,19.8
133,20.4
134,9.6
135,13.8
136,15
137,8.1
138,21.9
139,9.3
140,9.6
141,15.6
142,17.7
143,18.3
144,13.8
145,12.6
146,10.2
147,7.5
148,10.8
149,2.1
150,17.7
151,15.3
152,10.2
153,15.9
154,3.3
155,14.4
156,18.6
157,8.4
158,27
159,7.8
160,10.2
161,21.6
162,14.1
163,12.3
164,6.9
165,12.3
166,7.8
167,9
168,10.8
169,16.8
170,9
171,0.9
172,11.7
173,12
174,9.9
175,15
176,17.4
177,13.2
178,10.8
179,12.9
180,21
181,15
182,11.4
183,9.9
184,11.4
185,12
186,8.7
187,7.2
188,10.8
189,4.8
190,9.6
191,12
192,21.6
193,12
194,6.9
195,9
196,21.6
197,9
198,12.6
199,12
200,8.1
201,16.5
202,30
203,30.9
204,17.4
205,18
206,12
207,20.1
208,22.2
209,9
210,22.8
211,21
212,13.5
213,9.6
214,31.8
215,9.6
216,28.2
217,31.8
218,18.6
219,9.3
220,18.6
221,22.5
222,18.6
223,11.1
224,27
225,7.5
226,18.9
227,9.6
228,9.6
229,18
230,14.1
231,12.9
232,27
233,24.9
234,15
235,10.5
236,17.1
237,16.5
238,17.1
239,9.6
240,14.7
241,13.8
242,11.4
243,10.2
244,17.1
245,21
246,19.8
247,11.1
248,9
249,7.5
250,6.3
251,14.7
252,0
253,10.8
254,15.9
255,7.5
256,12
257,18.3
258,6.3
259,17.7
260,18
261,15.3
262,15.3
263,17.1
264,12
265,10.2
266,6
267,13.8
268,9
269,9.9
270,12.3
271,4.8
272,16.2
273,12.3
274,25.5
275,13.5
276,9
277,14.1
278,13.8
279,15
280,11.4
281,8.4
282,18.3
283,5.1
284,12
285,30
286,12
287,21.9
288,9.9
289,14.7
290,8.1
291,16.8
292,2.7
293,15
294,24.6
295,20.7
296,20.4
297,9.3
298,12
299,9.6
300,17.1
301,9
302,15.6
303,6.9
304,21.9
305,22.8
306,8.4
307,12
308,15.6
309,9
310,10.2
311,6
312,25.8
313,9.9
314,13.5
315,15
316,12.3
317,10.8
318,12
319,15
320,20.1
321,23.4
322,20.1
323,13.2
324,9
325,12
326,15.6
327,7.8
328,3.3
329,13.2
330,11.4
331,10.8
332,15.3
333,18
334,6.6
335,15
336,20.1
337,6
338,6
339,16.8
340,10.5
341,16.2
342,12.9
343,9
344,10.8
345,31.8
346,15
347,15.3
348,8.1
349,12.6
350,24
351,9
352,12
353,10.8
354,11.1
355,9
356,12
357,11.4
358,15
359,21.9
360,27
361,9.6
362,9
363,9
364,12
365,12
366,14.4
367,1.2
368,10.8
369,6
370,12
371,8.1
372,15.9
373,15.9
374,13.2
375,15.3
376,4.5
377,13.5
378,7.2
379,12
380,12
381,7.2
382,11.7
383,9
384,22.5
385,12
386,17.1
387,15
388,12
389,0.9
390,12.6
391,15.6
392,15.3
393,33.6
394,25.2
395,6
396,15
397,12
398,15.3
399,12
400,28.8
401,45.6
402,1.2
403,12.9
404,32.1
405,21
406,8.4
407,8.7
408,15.6
409,6
410,9.3
411,9
412,12.6
413,9
414,30
415,24.3
416,16.5
417,14.1
418,6
419,12
420,9
421,9
422,9
423,6
424,16.8
425,12
426,3
427,12
428,24
429,12
430,23.4
431,18
432,9.3
433,12
434,17.1
435,15
436,9
437,12
438,30
439,9
440,24
441,12.9
442,21
443,22.2
444,18
445,9
446,12
447,15
448,12.6
449,9
450,15
451,12.3
452,19.5
453,30
454,10.5
455,9
456,15
457,12
458,0
459,12
460,3
461,9
462,18.6
463,24
464,12
465,15
466,12
467,18.6
468,21
469,12
470,18
471,12
472,12
473,12.6
474,17.7
475,13.8
476,13.5
477,21.9
478,39
479,7.8
480,11.4
481,10.8
482,18
483,9
484,16.8
485,12.9
486,16.2
487,18.3
488,11.4
489,8.7
490,12
491,11.4
492,9
493,39.9
494,17.4
495,99.9
496,7.2
497,12.9
498,27
499,18.6
500,12
501,7.8
502,15.6
503,8.1
504,28.5
505,9
506,27
507,12.6
508,8.4
509,30.3
510,14.4
511,9.9
512,8.4
513,6
514,24.6
515,5.1
516,12
517,18.9
518,7.5
519,7.2
520,21.9
521,12.3
522,10.2
523,6.3
524,14.1
525,15
526,4.8
527,23.7
528,12.9
529,13.5
530,21
531,19.8
532,14.4
533,10.8
534,6.9
535,34.8
536,8.7
537,9
538,7.2
539,5.1
540,18.9
541,12.6
542,24.6
543,5.4
544,0
545,8.7
546,0
547,9.6
548,20.1
549,15
550,11.4
551,7.2
552,18.3
553,15.9
554,15.6
555,19.8
556,7.2
557,13.5
558,9
559,7.8
560,15
561,15
562,4.2
563,7.8
564,14.1
565,9.6
566,9
567,8.4
568,13.8
569,12
570,15.9
571,9.3
572,10.5
573,20.4
574,6
575,12
576,29.7
577,9
578,12
579,9
580,3
581,15.6
582,17.4

